Online optimisation for dynamic electrical impedance tomography

Online optimisation studies the convergence of optimisation methods as the data embedded in the problem changes. Based on this idea, we propose a primal dual online method for nonlinear time-discrete inverse problems. We analyse the method through regret theory and demonstrate its performance in real-time monitoring of moving bodies in a fluid with Electrical Impedance Tomography (EIT). To do so, we also prove the second-order differentiability of the Complete Electrode Model (CEM) solution operator on $L^\infty$.

==> img/case1/NP_s1.0_t0.85.txt <==
Time J Jn
0 171.50827675136193 1.0
1 150.9573009207131 0.88017502000535
2 133.18034394897032 0.776524296504033
3 117.19814510997665 0.6833381299718877
4 102.1399078092208 0.5955392342801888
5 89.03011559023966 0.5191009861250482
6 77.59178779822092 0.4524084158964927
7 67.6748590914132 0.39458654925162845
8 58.76105484581574 0.34261352255904537
9 51.352439826207096 0.29941668588189174
19 20.041607047653407 0.1168550429592854
29 16.125055371287104 0.09401910902914519
39 14.113068098780724 0.0822879709720403
49 12.913328787248599 0.07529274406954273
59 12.294034026707491 0.07168187016729421
69 12.104003100252354 0.07057387159104692
79 12.053499272653525 0.07027940284262583
89 11.954189914647174 0.06970036747542709
99 11.713208447908524 0.06829529553777358
109 11.43575043655167 0.06667754264203964
119 10.957279592563896 0.06388775982192875
129 10.297184177702757 0.06003899271071761
139 9.770998081480418 0.05697100027216516
149 9.354515505919785 0.05454264763840618
159 9.01295058575592 0.05255111156426653
169 8.733556449719192 0.05092206985660731
179 8.645464042718208 0.05040843629518629
189 8.529972115319051 0.04973504647641628
199 8.479199726605316 0.04943901184954319
209 8.503500150332508 0.049580698444426426
219 8.56963376755014 0.049966298594286876
229 8.69205174836607 0.050680071615243766
239 8.827963259074734 0.05147252031383163
249 9.025800729895103 0.052626035902511796
259 9.250932488498009 0.053938694176895154
269 9.527379381075702 0.05555055162082751
279 9.743741929432122 0.05681207994152823
289 10.07381669807394 0.058736621280838244
299 10.30896980479034 0.06010771025199796
309 10.437115739942822 0.06085488081180865
319 10.554285333808192 0.06153805247025421
329 10.50482213124682 0.06124965121348525
339 10.49842757697055 0.06121236698209192
349 10.29813535581028 0.06004453867109654
359 10.121928150692899 0.05901714099411544
369 9.890031638961284 0.057665039998617725
379 9.711462480029617 0.0566238706608222
389 10.58526432368618 0.061718679262527915
399 10.964653102533632 0.06393075197431579


==> img/case1/NP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.16636256248844408 1.0
2 0.1612941872332026 0.9695341597326409
3 0.15700307684120313 0.9437404335011305
4 0.15334063637888146 0.9217256219501478
5 0.1501092673468869 0.9023019668701835
6 0.147484913725651 0.8865270618556121
7 0.14539740982128133 0.873979143182415
8 0.14372317844870788 0.8639153923749595
9 0.14223584099579273 0.8549750548935717
10 0.141255541025822 0.8490825033765269
20 0.14015656357056155 0.8424765853212747
30 0.14150408268698833 0.8505764792894286
40 0.1412984416563603 0.8493403776836823
50 0.14062946706826288 0.8453191930007168
60 0.14013949445555748 0.8423739834212514
70 0.14016925709411937 0.8425528856821729
80 0.14022778743524517 0.8429047096758064
90 0.14065036410499976 0.8454448044148734
100 0.14044766218274995 0.844226369694839
110 0.1408964550580236 0.8469240492001352
120 0.14109314625679062 0.8481063536550855
130 0.1412010793984441 0.8487551362900667
140 0.14088887985377557 0.8468785148916063
150 0.14081775673830285 0.8464509961373333
160 0.14044234165856684 0.8441943881954949
170 0.13972050976519598 0.8398554799545197
180 0.1394308924257709 0.8381145994637831
190 0.1391788449571976 0.8365995502555768
200 0.1390491495787779 0.8358199555169545
210 0.13923070933724463 0.8369113053720599
220 0.14015824013434594 0.8424866630921344
230 0.1417949237831187 0.8523247157422698
240 0.14321807468786807 0.8608792299518488
250 0.1451205619137853 0.872315019335349
260 0.1468571784408004 0.88275376529501
270 0.14882473837135315 0.8945807046082911
280 0.15088179629348564 0.9069456134637637
290 0.15273199992017905 0.9180671278178235
300 0.15418583588637186 0.9268060889425285
310 0.15501393460457177 0.9317837636417712
320 0.1548505239627529 0.9308015075417533
330 0.15372481098767649 0.9240348831387745
340 0.15148373500691859 0.910563847665192
350 0.14811619684954858 0.890321684362352
360 0.1444384862215233 0.8682150843375974
370 0.14087128403688676 0.8467727470035333
380 0.13747679775920174 0.8263685994182206
390 0.1341609041887877 0.8064368700626791
400 0.1308081054122557 0.7862833047028951


==> img/case1/PDP1_s1.0_t0.85.txt <==
Time J Jn
0 171.50827675136193 1.0
1 150.51234351107377 0.8775806413662107
2 132.60730618756884 0.7731831296970676
3 115.7871730471478 0.6751112846583268
4 100.55402047276446 0.5862925240543295
5 87.51693922057746 0.5102782260908145
6 76.22242829033154 0.44442419767783164
7 64.03558576084244 0.37336732065517614
8 54.793707807168644 0.31948142005183744
9 47.671461814038615 0.2779542930347824
19 16.362936005091075 0.09540610118083492
29 11.084814354821207 0.06463136686336733
39 7.941959444603097 0.04630656662778247
49 5.989521134371104 0.03492263608393781
59 4.821828106912903 0.028114258963158837
69 3.9611157766003733 0.02309577037114577
79 3.6133493052579038 0.021068075393797056
89 3.3762841948696334 0.019685838251201616
99 3.258572074651826 0.0189995033264536
109 3.1769081594687125 0.01852335187341613
119 3.1082698288555646 0.018123147685529306
129 3.0783294052397685 0.017948576380966547
139 3.054871596912181 0.017811802758305788
149 3.0735742619941933 0.01792085093624956
159 3.074289619005522 0.017925021912862927
169 3.1211951547331704 0.018198510380102607
179 3.1649717146725114 0.018453754971025787
189 3.2474286800371672 0.0189345304002151
199 3.287354417383261 0.019167322298672424
209 3.405675262138243 0.019857206466341565
219 3.4887045948360083 0.020341319153323628
229 3.6231442830746534 0.021125186210850796
239 3.683631230457424 0.02147786276109367
249 3.8234189410399164 0.02229291211748797
259 3.8757793395026154 0.022598205829572816
269 4.012625873486245 0.023396106295811063
279 4.012511989418498 0.023395442280814794
289 4.149425839883229 0.024193735244035553
299 4.130356633776814 0.024082549903784833
309 4.20557928029303 0.02452114475145663
319 4.188193014194077 0.024419771998909195
329 4.275604708066111 0.024929436579113427
339 4.3222531799446875 0.025201426204116792
349 4.431901537593708 0.025840744374212916
359 4.523559571496734 0.026375167759714623
369 4.699620596565652 0.027401713116030905
379 4.885446193665079 0.028485192004742615
389 5.139923152327599 0.029968951059889785
399 5.269417339193022 0.030723982766337123


==> img/case1/PDP1_s1.0_t0.85_re.txt <==
time value rel_value
1 0.16636256248844408 1.0
2 0.1610532587284961 0.96808594625779
3 0.1566747240629854 0.9417667155365462
4 0.1525795394393402 0.9171506927824504
5 0.14921561959157767 0.8969302790220157
6 0.14657053140495754 0.8810307392033508
7 0.14450026774304334 0.8685864510717707
8 0.14165036092134023 0.8514557530404689
9 0.1398391206717744 0.84056844629024
10 0.13881615259226687 0.834419418142284
20 0.13209778542454065 0.7940355296806423
30 0.12499031138179648 0.7513127323371122
40 0.1130492210903075 0.679535223546224
50 0.10528492327615041 0.6328642796871066
60 0.09916092294803462 0.5960531111374445
70 0.0961075077849252 0.5776991310265556
80 0.09337159684574235 0.5612536585701374
90 0.09255745154357924 0.5563598574048683
100 0.091120617065398 0.5477230916765149
110 0.09112640152608563 0.5477578618832315
120 0.09129149974290124 0.5487502619421515
130 0.09198161600892986 0.552898528569606
140 0.09247896782382442 0.5558880942955433
150 0.09354327906378901 0.5622856348482054
160 0.09451024556276938 0.5680980393009651
170 0.09508906869790097 0.5715773265064132
180 0.09591532632379857 0.576543934459179
190 0.09682405014802276 0.5820062440715793
200 0.09750523803964513 0.5861008425283066
210 0.0983092847334378 0.5909339412842152
220 0.09937933506034209 0.5973659793034578
230 0.10088338481818095 0.6064067739109785
240 0.10144931166524586 0.6098085419446022
250 0.10269287469270426 0.6172835592132547
260 0.10359882409183194 0.6227291918458406
270 0.10511720935791778 0.6318561567312926
280 0.10626790873485634 0.638772973590365
290 0.10786668350105148 0.6483831571694151
300 0.10887822996382036 0.6544635303473598
310 0.11036026210464397 0.6633719777687954
320 0.11106110493038795 0.6675847214009012
330 0.11212555943001926 0.6739831230828015
340 0.11273579241192011 0.6776512138646037
350 0.11299937993897254 0.679235629992305
360 0.11323870905646968 0.6806742296022009
370 0.11349316590843944 0.6822037615363308
380 0.1136202957095686 0.6829679346725674
390 0.1132047099949989 0.6804698623397458
400 0.11304594257687216 0.6795155165076553


==> img/case1/PDP2_s1.0_t0.85.txt <==
Time J Jn
0 171.50827675136193 1.0
1 150.85865477967022 0.8795998516058338
2 133.2811588476475 0.7771121101103894
3 116.78354214513584 0.6809207366384927
4 101.77207926319846 0.593394564920846
5 88.90931184617345 0.5183966251090412
6 77.74653793052362 0.45331070548410857
7 65.67217150184153 0.38290963413414414
8 56.44798904363442 0.3291269092830307
9 49.30604315394834 0.2874849196078626
19 16.777329602780277 0.09782227377342621
29 10.99559031457184 0.0641111351757811
39 7.96156665940362 0.04642088889357579
49 5.850653979424378 0.03411295413985272
59 4.677914930731612 0.02727515557463885
69 3.870178792188571 0.022565551152958208
79 3.5950242784147832 0.020961229081827595
89 3.3124491965863117 0.019313640480385783
99 3.2680892402140347 0.019054994325153365
109 3.1894198517908734 0.018596302826916173
119 3.128143620658054 0.018239024261161283
129 3.055523711405236 0.017815604991675553
139 3.0695100525422614 0.017897154065585855
149 3.0310722209920007 0.017673037583988967
159 3.010770037565692 0.017554663218559703
169 2.9987327661750722 0.017484478434369552
179 3.0065929990173874 0.01753030848403946
189 2.999985502074159 0.0174917826643625
199 3.0026409138892634 0.017507265367969593
209 3.0321766630782583 0.017679477168755238
219 3.063840487558425 0.01786409697299985
229 3.120546259476562 0.018194726916884972
239 3.1344137267497025 0.018275582882181878
249 3.1920664539365644 0.018611734164667458
259 3.1821622902929425 0.018553986726285925
269 3.2096725321585065 0.018714388558702715
279 3.159086450188396 0.018419440216102048
289 3.180626155462834 0.018545030104137973
299 3.1544553374838045 0.018392437946635455
309 3.172911162291526 0.01850004689214703
319 3.217351283386045 0.01875916045760454
329 3.259627953649154 0.019005659758185807
339 3.33954756096877 0.019471640810724028
349 3.3983030886378223 0.019814222106402435
359 3.4989284108438206 0.020400930363939626
369 3.592682698689252 0.02094757621463142
379 3.742894586900178 0.02182340501459476
389 3.9281220870495694 0.022903396625832965
399 4.224989557913142 0.024634318750914697


==> img/case1/PDP2_s1.0_t0.85_re.txt <==
time value rel_value
1 0.16636256248844408 1.0
2 0.16118092713989693 0.9688533569630061
3 0.15693216510147492 0.9433141853196436
4 0.15292683597360274 0.9192382810539202
5 0.1496175949289232 0.8993465398161079
6 0.14700645440942273 0.8836510583301104
7 0.14495304300777231 0.8713080685917006
8 0.14206830940695367 0.8539680279138646
9 0.14021105944530096 0.8428041582675209
10 0.13913576189914006 0.8363405793824843
20 0.1314440623557417 0.7901060213885085
30 0.12370012031685336 0.7435574354383118
40 0.11058987623196871 0.6647521808859522
50 0.10216609560584947 0.614117107104227
60 0.09521595359539799 0.5723400275348122
70 0.09127912588241739 0.5486758830656858
80 0.08772822262902309 0.5273315180818815
90 0.08633925038886814 0.5189824507233438
100 0.0849172494464818 0.510434848900457
110 0.08518140782350127 0.5120226963889075
120 0.08577644905818413 0.5155994700679268
130 0.08666243638929039 0.5209251113531637
140 0.08800703970837913 0.5290074785575167
150 0.08914083489454079 0.5358226848707787
160 0.09039200655801201 0.5433434374052205
170 0.09019828986684564 0.542179012619567
180 0.09048932787470441 0.5439284327024597
190 0.0895564287184189 0.5383208059483917
200 0.08893559922599943 0.5345890198834674
210 0.08759112531501456 0.526507430547055
220 0.08704522537178744 0.5232260435867823
230 0.08682669135095485 0.5219124426325545
240 0.08669240897764101 0.521105275615497
250 0.08684873041398121 0.5220449187299211
260 0.08733050472666547 0.5249408485922524
270 0.08774887768034921 0.5274556749295349
280 0.08848086085304516 0.5318556021832811
290 0.08878241765919685 0.5336682504236124
300 0.08946711692832332 0.5377839556573186
310 0.09026305168498448 0.5425682938206386
320 0.09188507692786752 0.5523182352655217
330 0.09262340228802686 0.5567562852036538
340 0.09409953304788041 0.5656292596143244
350 0.09401002096951212 0.5650912053969009
360 0.09460213871553774 0.5686504060798475
370 0.09440946675763937 0.5674922611521883
380 0.09477659187913635 0.5696990384222997
390 0.09445875501054114 0.5677885312514495
400 0.09547283070384933 0.5738841075526298


==> img/case1/PP_s1.0_t0.85.txt <==
Time J Jn
0 171.50827675136193 1.0
1 150.50735159056742 0.8775515353626936
2 132.59740072791533 0.7731253747021418
3 115.76697980431727 0.6749935454843754
4 100.52984825537106 0.5861515849821677
5 87.48908307303178 0.5101158074129915
6 76.19292559163895 0.4442521785820107
7 63.9936078608894 0.37312256337145683
8 54.75153746695473 0.31923554072162263
9 47.63056068595236 0.27771581400122797
19 16.336011412087984 0.09524911404579349
29 11.06071237391824 0.06449083731365989
39 7.930171566184015 0.04623783595983826
49 5.986809476923693 0.03490682543328715
59 4.8314970177652174 0.028170634731345994
69 3.9861526839997423 0.023241751124224323
79 3.6660052875855307 0.021375092543785466
89 3.4522314768346205 0.020128658174551957
99 3.353393719046857 0.019552372530150956
109 3.284671254873448 0.019151677791243184
119 3.222833574830588 0.018791125628897648
129 3.1942100115557066 0.01862423243973467
139 3.1745709934493123 0.018509724740873784
149 3.1935133835356373 0.018620170664797247
159 3.1928095295830756 0.018616066758175984
169 3.2415342327781955 0.018900162103998603
179 3.2922972905324026 0.019196142325570063
189 3.3786666564132553 0.01969972948484205
199 3.4294102916757634 0.01999559646119837
209 3.5551286354628973 0.020728612652419216
219 3.639902146741977 0.021222894986104936
229 3.770125750467831 0.02198217964683674
239 3.8288455500209198 0.022324552625361944
249 3.966609460217969 0.023127801965898247
259 4.0221736658921685 0.023451775868071793
269 4.163416172383128 0.02427530759007563
279 4.16215420969152 0.024267949562139537
289 4.2981214206126985 0.025060723027634103
299 4.275595275754402 0.0249293815828655
309 4.344675096834493 0.02533215993495773
319 4.320084404746641 0.02518878089486918
329 4.403354283708055 0.02567429611628401
339 4.4417008740899195 0.025897880605080758
349 4.5389633881008145 0.026464981597832834
359 4.624351961540084 0.02696285012672639
369 4.799051239503905 0.02798145564987024
379 4.974197168379192 0.02900266542582291
389 5.214984256954908 0.030406604017805785
399 5.340331658641179 0.03113745738570469


==> img/case1/PP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.16636256248844408 1.0
2 0.16105211630097507 0.9680790791627901
3 0.15667248587816612 0.9417532618797511
4 0.15257438451302993 0.9171197066865816
5 0.1492094589787924 0.8968932477771664
6 0.1465642867970376 0.8809932030664548
7 0.1444947610110892 0.8685533502835179
8 0.1416402228540508 0.8513948134448185
9 0.13982952299198612 0.8405107549464381
10 0.13880795067972923 0.8343701167104296
20 0.1320893267596505 0.793984684918674
30 0.12494211623556334 0.7510230328667972
40 0.11297873299555033 0.6791115218810007
50 0.10525567682925792 0.632688480237669
60 0.09918338169435881 0.5961881099375848
70 0.09615043669874836 0.5779571753436245
80 0.09346943885538725 0.5618417837359283
90 0.09270508560592138 0.5572472809942494
100 0.0913285264937556 0.5489728285478861
110 0.09135890687938232 0.5491554440664997
120 0.09155324977005488 0.5503236329171978
130 0.09224632289561008 0.5544896731319446
140 0.09274293934424681 0.5574748185950126
150 0.09379441175413111 0.5637951853539541
160 0.09474602092042514 0.5695152773750188
170 0.09532227611371816 0.5729791287648593
180 0.0961475799328526 0.5779400034159201
190 0.09707752523925159 0.5835298746735451
200 0.09777529957079134 0.5877241736859099
210 0.09862308309418555 0.592820173114586
220 0.09972673977079025 0.599454217818492
230 0.10127466074623197 0.6087587209007239
240 0.101861234047628 0.6122845941057412
250 0.10313343742022979 0.6199317675657567
260 0.10403073609790586 0.6253254009905749
270 0.10556367175017158 0.6345398277782855
280 0.10668316180384844 0.6412690464013434
290 0.10828350470957125 0.6508886560165413
300 0.1092237431600973 0.6565403990316885
310 0.110650508563526 0.6651166398763065
320 0.1112505213372484 0.6687232973162223
330 0.1122477001308918 0.6747173068982318
340 0.11275648685366631 0.6777756074868023
350 0.11295511446513447 0.678969551656074
360 0.11312793810181587 0.6800083889647588
370 0.11335523812391804 0.6813746820700237
380 0.11345869987821598 0.6819965873397573
390 0.11304375129111051 0.6795023447595836
400 0.11289569578771107 0.6786123879015933


==> img/case2/NP_s1.0_t0.85.txt <==
Time J Jn
0 104.80739774220392 1.0
1 95.50265684635195 0.9112205712926968
2 87.11127194430688 0.831155756376812
3 79.62723775257211 0.7597482569735415
4 72.71944258460499 0.6938388334330552
5 66.57418379229591 0.6352050067691717
6 61.225779263876596 0.5841742146339175
7 56.400661046274415 0.5381362600472519
8 51.98131554471923 0.4959699092289108
9 48.04712268501618 0.4584325507556088
19 25.96867079908145 0.24777517005962613
29 18.959159454306757 0.18089524082012648
39 15.967482534711724 0.15235072026105584
49 13.854567906486125 0.1321907442122013
59 12.338476281858846 0.11772524218383851
69 11.351140512815835 0.10830476433291836
79 10.65023597713779 0.10161721602261617
89 10.217787778152879 0.09749109316964152
99 9.993004883791771 0.09534636961764562
109 9.882924932014143 0.0942960625386702
119 9.73328635072474 0.09286831426409257
129 9.608529684991028 0.09167797208957759
139 9.344990056130142 0.08916345847185456
149 8.979078533218651 0.08567218275283014
159 8.617158129443993 0.08221898754360571
169 8.342716581003046 0.07960045531827564
179 8.213784420580652 0.07837027344943914
189 8.075756642833381 0.07705330746496943
199 8.163709661533296 0.0778924945891098
209 8.38504576739609 0.08000433125933432
219 8.639859001713795 0.08243558363089375
229 8.874146710867983 0.08467099557891737
239 9.136743925972095 0.08717651733368917
249 9.262890355052857 0.08838011967282029
259 9.390985515791039 0.0896023154671788
269 9.339773534468128 0.08911368601519223
279 9.305383856434247 0.08878556339432087
289 9.308225874018547 0.08881267996858493
299 9.344285051077781 0.08915673179923843
309 9.402138529477645 0.08970872984180185
319 9.49467221367884 0.09059162252108391
329 9.66264857102202 0.09219433722407037
339 9.781337788736298 0.09332678798872174
349 9.870899271339445 0.0941813219675487
359 9.955368350639585 0.09498726774160475
369 9.950519913724872 0.0949410072960717
379 9.936809596761764 0.09481019289500403
389 9.853654908616251 0.0940167881360189
399 9.735034154721877 0.09288499060598054
409 9.602674089657565 0.09162210203212358
419 9.467697023776708 0.09033424383901337
429 9.37356954666942 0.08943614428559431
439 9.385772212427167 0.08955257371730066
449 9.510716706129202 0.0907447080169172
459 9.582973621961191 0.09143413373865605
469 9.68471659964895 0.09240489515320828
479 9.764580521645005 0.09316690168820971
489 9.80258037062074 0.09352947007359415
499 9.825999025839812 0.09375291475138946
509 9.787444945562395 0.09338505827266791
519 9.690812491185596 0.09246305795152181
529 9.723756788392281 0.09277738974408971
539 9.708035206348033 0.09262738523693728
549 9.714279677626621 0.09268696568080964
559 9.752054508863445 0.09304738710191715
569 9.757925485078728 0.09310340391315144
579 9.75296018282603 0.09305602841905787
589 9.862577637669133 0.09410192267084276
599 9.885851996213432 0.09432399056915608
609 9.930384273099646 0.09474888688225556
619 10.020608668955294 0.09560974592273641
629 9.94135021480507 0.09485351634488565
639 9.960110756359096 0.09503251651050536
649 9.971646027718858 0.09514257812455416
659 9.91967274224797 0.0946466848327588
669 9.85347832616128 0.09401510330786006
679 9.770005288136485 0.09321866107359988
689 9.782882587214557 0.09334152739177473
699 9.895964411264387 0.09442047626834144
709 9.98482607514287 0.09526833305891892
719 10.09640652342847 0.09633295684206118
729 10.199239747527919 0.09731412063693365
739 10.236626921711004 0.09767084330144485
749 10.194016322517735 0.09726428231327798
759 10.10666727567288 0.09643085787257477
769 10.100691465573574 0.09637384080862663
779 9.965078757240816 0.0950799177530583
789 9.863313530781127 0.09410894405604883
799 9.746876130344784 0.09299797858085647
809 9.821245739776437 0.09370756216974187
819 9.820373214636199 0.09369923713583171
829 9.931893779458333 0.09476328955221212
839 10.131750430612898 0.09667018406023298
849 10.307697097014131 0.09834894596246063
859 10.423551660169856 0.0994543504057681
869 10.499013035856104 0.1001743508762679
879 10.541902066081981 0.10058356846157016
889 10.4688996020884 0.09988702923279219
899 10.314177325757761 0.09841077584167936
909 10.080865436345583 0.0961846744935087
919 9.909945902373098 0.09455387802632709
929 9.712792144562492 0.09267277266489499
939 9.61974301661591 0.09178496197642187
949 9.58882149627477 0.09148993012745642
959 9.631722472329812 0.09189926169163251
969 9.685343122965168 0.0924108730071548
979 9.7268540917302 0.09280694207917904
989 9.797655817652949 0.09348248338110986
999 9.74327451904302 0.09296361448653344
1009 9.749117175195133 0.09301936108723126
1019 9.648593557269841 0.0920602339636617
1029 9.588264267063872 0.09148461343013445
1039 9.596922481351998 0.09156722414726554
1049 9.600896863003001 0.09160514495950418
1059 9.690734527359819 0.09246231407439617
1069 9.765664081449419 0.09317724026952894
1079 9.807663880066308 0.09357797341930331
1089 9.79003808611774 0.09340980023374323
1099 9.81357034331419 0.0936343288233599
1109 9.819947757152786 0.09369517771357166
1119 9.753083217550806 0.0930572023316578
1129 9.624330467021164 0.09182873226844399
1139 9.547609838949747 0.09109671687903294
1149 9.46044918313633 0.09026508993579171
1159 9.367757281380204 0.08938068765357761
1169 9.311100417647705 0.08884010688396574
1179 9.327361748612635 0.08899526130355097
1189 9.344978737584219 0.08916335047808535
1199 9.45175943448437 0.09018217833948117
1209 9.514555463775263 0.09078133479831582
1219 9.603795050709058 0.0916327974703812
1229 9.647211507451804 0.09204704739622648
1239 9.600361082442136 0.09160003291042743
1249 9.670411842901196 0.09226840901715383
1259 9.626579437148703 0.09185019039235495
1269 9.539661828665029 0.09102088243932795
1279 9.477397226228263 0.09042679648949911
1289 9.411466078336378 0.0897977268883813
1299 9.410914391046163 0.08979246306824933
1309 9.45189314242245 0.09018345408853097
1319 9.53802331482646 0.09100524886885616
1329 9.57312464173523 0.09134016155312209
1339 9.639551540682303 0.09197396126934504
1349 9.703222870776319 0.09258146924555324
1359 9.778134834118546 0.09329622760189074
1369 9.780835089892067 0.09332199158259907
1379 9.785170370825043 0.09336335584720604
1389 9.781032374450529 0.09332387393597023
1399 9.767664880173406 0.09319633051284276
1409 9.774615577255421 0.0932626492768971
1419 9.883903001301967 0.0943053946021399
1429 9.9772943455121 0.09519647048248804
1439 10.150817268846422 0.09685210669779738
1449 10.280667114012251 0.09809104448237269
1459 10.486701990542459 0.10005688736148885
1469 10.681136825912368 0.10191205063773166
1479 10.770501865351097 0.10276471029118991
1489 10.777870790286002 0.10283501949734948
1499 10.764270516773689 0.10270525505509354
1509 10.644002416499564 0.10155773968055912
1519 10.501864270739542 0.10020155539565166
1529 10.337993414397898 0.09863801255543422
1539 10.137626109207972 0.09672624573833632
1549 10.000714716841902 0.09541993153422992
1559 9.834898074132946 0.09383782334071464
1569 9.821097751703377 0.09370615016947997
1579 9.865939228922548 0.09413399665918548
1589 9.926223491335477 0.0947091875685258
1599 9.984344197469305 0.09526373531406555
1609 10.055885124918763 0.09594632956781687
1619 10.136162353326155 0.09671227958791803
1629 10.090708131017871 0.09627858670661887
1639 10.10306670630306 0.0963965037196487
1649 10.04736894029401 0.09586507399990649
1659 10.014267082353275 0.09554923887133897
1669 9.965550817880978 0.09508442183054071
1679 9.967863566788264 0.09510648848763847
1689 10.02796162053784 0.09567990272216989
1699 10.116307742781489 0.09652284056956265
1709 10.272736194700775 0.09801537311296245
1719 10.5433630112461 0.10059750779405614
1729 10.733640996122983 0.10241300926605063
1739 10.950497502057406 0.10448210467921819
1749 11.057058522856213 0.10549883654256353
1759 11.17501701859504 0.10662431526143194
1769 11.212883376916174 0.10698560997093588
1779 11.261154263729711 0.10744617752488154
1789 11.277175103674988 0.1075990373448027
1799 11.341954377523038 0.10821711655718222
1809 11.423671245202868 0.10899680262362603
1819 11.411720695060485 0.10888277870546922
1829 11.535285023238542 0.1100617444162866
1839 11.687328397785793 0.11151243757175675
1849 11.862777021612729 0.11318644749478231
1859 12.028914927519798 0.11477162096045426
1869 12.044028460302787 0.11491582388036803
1879 12.080964566020066 0.11526824276026552
1889 12.046970130594183 0.11494389127212438
1899 11.85119650122144 0.1130759541456413
1909 11.615360418812733 0.11082576868651182
1919 11.368066434827659 0.10846625982251593
1929 11.169010495269951 0.10656700515303803
1939 11.043413073164036 0.10536864106031579
1949 10.869883041060131 0.10371293701802348
1959 10.91818299968935 0.10417378195521029
1969 10.906447574044815 0.10406181060683849
1979 10.933200491775178 0.10431706852094268
1989 10.885545074788759 0.10386237335616395
1999 10.855058686446888 0.10357149323702525


==> img/case2/NP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.1867853434761076 1.0
2 0.18374689280424075 0.9837329277805167
3 0.18100548034216135 0.9690561206442541
4 0.17851019469957471 0.9556970122894499
5 0.17617165109230357 0.943177059900518
6 0.17415439410047162 0.9323771922326891
7 0.17240610809848686 0.9230173250747588
8 0.17081101574146304 0.9144776167264543
9 0.16937343158953594 0.9067811662171509
10 0.16807485602584926 0.8998289314244206
20 0.15937905092712884 0.8532738595066246
30 0.1538794028070027 0.8238301782317626
40 0.14906791875271383 0.7980707478356387
50 0.14452438267593032 0.7737458410082211
60 0.14080691254595157 0.7538434757540958
70 0.13826759369597932 0.740248625094429
80 0.1358484144327945 0.7272969704401425
90 0.13359969971860233 0.7152579385099964
100 0.13172683831389478 0.7052311271453933
110 0.13067199746876654 0.6995837844497755
120 0.12967058065644188 0.694222460088409
130 0.12903042612686816 0.6907952397419925
140 0.1287507061365883 0.6892976918880002
150 0.12793412654362277 0.6849259377783423
160 0.12794269983298728 0.6849718369329814
170 0.12789783436050783 0.6847316388979295
180 0.12827981613931372 0.6867766696894099
190 0.12827083376107257 0.6867285803796493
200 0.12867264155158822 0.6888797544655704
210 0.13006122368110376 0.6963138609306376
220 0.13147688119277798 0.7038929219282972
230 0.13265579604909736 0.7102045245111315
240 0.13460411747789572 0.7206353291585399
250 0.13650431674531502 0.73080850030814
260 0.13890950947700256 0.7436852747216272
270 0.14100156493889413 0.754885593884566
280 0.14294165472644324 0.7652723284722146
290 0.14459508366666746 0.7741243556679979
300 0.14582980741108106 0.7807347444781432
310 0.1467892362619526 0.7858712762478013
320 0.14793592776726008 0.7920103634158165
330 0.14895623409156217 0.7974728172963726
340 0.1499326865102429 0.8027004888069356
350 0.15009078708462442 0.8035469180365487
360 0.15009616553378577 0.8035757128502169
370 0.14925177867265468 0.7990550858812219
380 0.14839234481473568 0.794453901216918
390 0.14715670850359586 0.787838626762593
400 0.14554380153230714 0.77920354361703
410 0.14403953233352726 0.7711500787638185
420 0.14265934048459164 0.7637608916721013
430 0.14143230340702748 0.7571916552709533
440 0.14021083276441043 0.7506522201103285
450 0.13951966770056723 0.7469519026711735
460 0.13874188832426773 0.7427878747992598
470 0.13820502722775627 0.7399136605460406
480 0.13787439669638116 0.7381435509366782
490 0.1378151099859531 0.7378261453558936
500 0.13753194745153116 0.7363101670186633
510 0.13785062148395996 0.7380162646519048
520 0.13747480401846862 0.7360042359857508
530 0.13842042707880836 0.7410668551545868
540 0.13892678322343655 0.7437777538536218
550 0.13987452102389555 0.7488516947893582
560 0.14137052215308865 0.7568608945549943
570 0.14269689653066098 0.7639619569450526
580 0.14412391413038309 0.7716018368904759
590 0.14529152592352448 0.7778529258218232
600 0.14561399069303838 0.7795793180724825
610 0.14560930817913262 0.7795542491146156
620 0.1457076040966894 0.7800804998135595
630 0.14512130055007189 0.7769415835811276
640 0.144695410094859 0.7746614771911563
650 0.14429066777344965 0.7724945923923973
660 0.14426605101809362 0.7723628007062943
670 0.14390808262566032 0.7704463313207877
680 0.14397181335908052 0.7707875290413055
690 0.14393314917969258 0.7705805311116587
700 0.14430730432619632 0.7725836601556224
710 0.14450701560342463 0.7736528622327857
720 0.1446314611858338 0.7743191114153674
730 0.14439445650438862 0.7730502501812122
740 0.14425107386535108 0.7722826169377833
750 0.14423015081051968 0.7721706003606685
760 0.14392911444725198 0.7705589302067616
770 0.14395582110947747 0.770701910709024
780 0.14377958891384246 0.769758409509437
790 0.1441155587113188 0.7715571041565857
800 0.14435454090420646 0.7728365524711065
810 0.14487751901281165 0.7756364408288998
820 0.14501608971806354 0.7763783122341882
830 0.14553006247971942 0.7791299883137497
840 0.14609755127365948 0.7821681752687805
850 0.14677437518050565 0.7857917138947259
860 0.14708258302575947 0.7874417782922746
870 0.14768552223320755 0.7906697575128455
880 0.14854619465011343 0.7952775730988472
890 0.14887386100979386 0.7970318133062558
900 0.1490177756612727 0.7978022948055028
910 0.14844614541876258 0.7947419356152582
920 0.1476491590743001 0.7904750786465559
930 0.14671096988841134 0.785452258502165
940 0.14568576922440324 0.779963601603669
950 0.14523214276654658 0.7775350038913721
960 0.1452098957633371 0.7774158992400356
970 0.14528734602033908 0.7778305477106309
980 0.1453918053894303 0.7783897959211554
990 0.14574516803539117 0.7802816073416059
1000 0.14593282437601077 0.7812862704330845
1010 0.14635190082551308 0.7835298964141343
1020 0.1464059714622885 0.7838193764973633
1030 0.1466545733243319 0.7851503260109434
1040 0.14712223458016055 0.7876540623701532
1050 0.14755876464863088 0.7899911304738194
1060 0.14792748509889395 0.7919651635719261
1070 0.1480907126902417 0.7928390415128291
1080 0.14817485881407955 0.7932895379076311
1090 0.14822331154807655 0.7935489412049953
1100 0.1483730118195511 0.794350397404334
1110 0.14814628905035143 0.7931365828459735
1120 0.14758622094397122 0.7901381243162129
1130 0.1465295198678137 0.7844808224289656
1140 0.14564931296219258 0.7797684242865829
1150 0.14453272379272036 0.7737904971714662
1160 0.14410286490658666 0.7714891448376376
1170 0.14403569690215592 0.7711295448648522
1180 0.1440364090746944 0.7711333576508299
1190 0.14454968300374524 0.7738812923629371
1200 0.14517561134311652 0.7772323493983695
1210 0.14620725438417154 0.7827554971028733
1220 0.14739543293375273 0.7891166950826987
1230 0.14841591638499163 0.7945800972546653
1240 0.14892045008373953 0.7972812390539009
1250 0.1494164437760953 0.7999366598868488
1260 0.14929843569980641 0.7993048754326044
1270 0.1485632146317105 0.7953686936401076
1280 0.14786248498236534 0.7916171699054053
1290 0.14744315978627337 0.789372212200008
1300 0.14710302313422144 0.7875512093005196
1310 0.14704020493496567 0.787214897049854
1320 0.14727808573969287 0.7884884488194961
1330 0.14722055336800402 0.7881804355106456
1340 0.1472362359682676 0.7882643960611456
1350 0.147334754554028 0.7887918388675615
1360 0.14755789540535874 0.7899864767721104
1370 0.14743326626840114 0.7893192448863627
1380 0.14758427570624044 0.7901277100208802
1390 0.1476037466474048 0.7902319523602522
1400 0.14779517615432516 0.7912568159997532
1410 0.14831270677705438 0.7940275399393187
1420 0.14886840918255256 0.7970026256454906
1430 0.14984404164955528 0.8022259073486802
1440 0.15140622728799405 0.8105894417104572
1450 0.15259431150601724 0.8169501346637305
1460 0.15409474919751856 0.8249830866265446
1470 0.15534094776737728 0.8316549086585454
1480 0.15562729411812745 0.8331879323177962
1490 0.15580912790439042 0.8341614229722502
1500 0.15578674992154762 0.8340416170901273
1510 0.15548067194477636 0.8324029554527894
1520 0.15475357761345598 0.8285102820888679
1530 0.1541176939687403 0.8251059269457836
1540 0.1532250520216473 0.8203269548354413
1550 0.15245450581330605 0.8162016514577712
1560 0.15144344363558698 0.8107886883263872
1570 0.15080641532116557 0.8073782049203222
1580 0.15022387499702075 0.8042594359992514
1590 0.14941981950405717 0.7999547326536892
1600 0.148428267120691 0.7946462198715125
1610 0.14762042794341398 0.7903212596672322
1620 0.14686688978492343 0.7862870129513654
1630 0.14593132647919946 0.7812782510843314
1640 0.14582704215729092 0.7807199400307562
1650 0.14539046436011566 0.7783826164000555
1660 0.14541704832600455 0.7785249400181411
1670 0.14586358121206067 0.7809155605976045
1680 0.1464647726428797 0.7841341826780672
1690 0.14723558728099748 0.7882609231587323
1700 0.148170814078112 0.7932678834464605
1710 0.1488496800231941 0.7969023546123897
1720 0.1496957073408353 0.8014317641575739
1730 0.15030436062711525 0.8046903350655092
1740 0.15090332130752257 0.8078970142902309
1750 0.1512332695436069 0.8096634710686051
1760 0.15176082564524832 0.8124878688067975
1770 0.1519420621671935 0.8134581618639097
1780 0.15283768194276398 0.8182530764910578
1790 0.15413186498881287 0.8251817948902851
1800 0.1557990645250909 0.8341075462648371
1810 0.1576226584573267 0.8438705924348331
1820 0.15889263858415434 0.8506697347186606
1830 0.1604178019865288 0.8588350616869918
1840 0.1610121613236355 0.8620171065200903
1850 0.16139324364942728 0.8640573218747846
1860 0.16097281103163658 0.8618064353225188
1870 0.1597884583631634 0.8554657201120416
1880 0.1586628468386145 0.8494394896616161
1890 0.1576537002623499 0.844036782160673
1900 0.15650324669204876 0.8378775538781376
1910 0.15531257234290072 0.831502994038541
1920 0.1543846396657934 0.8265350845664254
1930 0.1535735221481019 0.8221925729828266
1940 0.15263961173991136 0.817192660297975
1950 0.15149476271172563 0.8110634372718001
1960 0.15099431420445888 0.8083841665220008
1970 0.15024247330419843 0.8043590064839135
1980 0.14937717981267393 0.7997264508699599
1990 0.1487467934916863 0.7963515269639614
2000 0.1478679707720629 0.7916465393923011


==> img/case2/PDP1_s1.0_t0.85.txt <==
Time J Jn
0 104.80739774220392 1.0
1 95.47641990726393 0.910970236491402
2 87.07454419418373 0.8308053254824825
3 79.5193118791838 0.7587185026268705
4 72.58051557372788 0.6925132875854345
5 66.43547612396547 0.6338815537370526
6 61.097178969745116 0.582947199204646
7 56.03016974333405 0.5346012872216537
8 51.508981856622015 0.4914632265111601
9 47.57898332580365 0.45396588743510524
19 25.087537181773403 0.239367999990626
29 18.05060985526829 0.17222648633703896
39 14.585547972972869 0.13916525252205122
49 12.0052270076019 0.11454560714436693
59 9.97521126799806 0.09517659519163153
69 8.643320386017262 0.08246860977578459
79 7.530251245361898 0.07184847069559108
89 6.7654629383875875 0.06455138744145411
99 6.096089283103675 0.05816468507402791
109 5.649514810784364 0.053903779050793216
119 5.1833319388624535 0.04945578318442712
129 4.93089232772167 0.047047178290317335
139 4.652646710784101 0.0443923502635594
149 4.473300298402149 0.0426811503268613
159 4.288852381457227 0.04092127534743847
169 4.21517478257294 0.040218294446552894
179 4.102460644161414 0.03914285377309232
189 4.038917994116592 0.038536573573281246
199 3.962612603681555 0.0378085200953891
209 3.9372859742416226 0.03756687084175313
219 3.869023190562248 0.03691555437793555
229 3.8188846525192535 0.03643716698235951
239 3.7616560729759776 0.03589113129426771
249 3.718215134457994 0.03547664778018566
259 3.6846335059468385 0.03515623501129165
269 3.6482049816244877 0.03480865912345256
279 3.598159079282149 0.034331155593926556
289 3.5824601169960313 0.03418136690892616
299 3.530863661492237 0.03368906906912379
309 3.5195273655551356 0.03358090594150769
319 3.4717680584896824 0.03312521952915227
329 3.461570455973715 0.033027921029851186
339 3.42443062901066 0.032673558382145654
349 3.4146108666482977 0.03257986497334148
359 3.3935987885919205 0.032379382197229994
369 3.388173265957936 0.03232761559724886
379 3.3663846142187563 0.03211972328994462
389 3.366136613947284 0.0321173570421719
399 3.3435066271512532 0.03190143729525008
409 3.350072785274471 0.03196408705342239
419 3.326734363527978 0.0317414079081592
429 3.3420532021661966 0.031887569715132964
439 3.328515938907146 0.03175840647331345
449 3.3659494120982436 0.03211557089106927
459 3.3489901531807416 0.03195375732367953
469 3.378408442226884 0.032234446375024005
479 3.3605211472863825 0.0320637781271156
489 3.3742481699320828 0.03219475192230002
499 3.3570297585947353 0.03203046570101916
509 3.3623585601743606 0.03208130945531914
519 3.3347241834431576 0.031817641266560406
529 3.339583088163233 0.0318640015886822
539 3.323030704083035 0.0317060701407427
549 3.31974079793805 0.03167468012232933
559 3.3048922741237328 0.03153300573546171
569 3.3179688637339138 0.031657773546626584
579 3.3035718472981426 0.03152040713217573
589 3.3263791354814503 0.03173801856681326
599 3.307894103306098 0.03156164712191946
609 3.31336178417559 0.03161381596674605
619 3.3102295484737683 0.03158393033110107
629 3.302321006036633 0.03150847246641305
639 3.2870667935600673 0.031362927277760556
649 3.305469776843516 0.03153851586864147
659 3.2829337680162527 0.03132349279476747
669 3.307741234822088 0.03156018855613781
679 3.283864422249531 0.03133237245644524
689 3.3090085519167305 0.03157228042295202
699 3.3099791933923117 0.031581541615353426
709 3.3400847050421927 0.03186878767143748
719 3.3428894467922987 0.03189554858536652
729 3.3664632335913964 0.03212047342184689
739 3.3454232627666043 0.03191972451215118
749 3.363859732613182 0.03209563260875258
759 3.3279637695208644 0.031753138053352864
769 3.3603446438379017 0.032062094052782264
779 3.3385274417025395 0.0318539293372626
789 3.361956399961171 0.03207747231956486
799 3.3503796743498166 0.03196701517760023
809 3.408119737669296 0.03251793109158469
819 3.387184380204291 0.032318180330512467
829 3.427773123158756 0.03270545015906313
839 3.4228302164658233 0.032658288347975226
849 3.4549810114763333 0.032965049089135806
859 3.4174586977664276 0.0326070370163411
869 3.4400310386163317 0.032822406745350356
879 3.4255384746018755 0.03268412868171497
889 3.444206174227283 0.03286224301359948
899 3.4263992779898444 0.03269234187473867
909 3.4357996865846676 0.03278203409873554
919 3.4343637035276227 0.03276833293748186
929 3.448459850834876 0.03290282866594108
939 3.4293910350495573 0.032720887159939545
949 3.4582618700391388 0.03299635278175181
959 3.445135001866152 0.032871105247171524
969 3.459356491801962 0.03300679690865892
979 3.412208640826119 0.03255694458915173
989 3.4376352539315205 0.03279954781805684
999 3.378127126597297 0.03223176225505111
1009 3.402012132951606 0.032459656534165444
1019 3.3526133507406204 0.0319883273792093
1029 3.3697840964774994 0.032152158808161614
1039 3.3553511452292217 0.03201444952848101
1049 3.376989911121385 0.03222091172827141
1059 3.366163135813694 0.032117610095553445
1069 3.3795891238110434 0.032245711625470005
1079 3.364451101483302 0.032101275043188125
1089 3.3585180010458986 0.032044665485416284
1099 3.346091784341709 0.03192610308455643
1109 3.352396557522984 0.03198625888764948
1119 3.3127662737272754 0.03160813401622401
1129 3.305091093381597 0.03153490273187749
1139 3.2767373915211526 0.031264371238192416
1149 3.2701534201967117 0.031201551518723416
1159 3.2397540727494505 0.030911501883849026
1169 3.229400454598037 0.030812714790815
1179 3.2033706468817877 0.03056435629440165
1189 3.198292985753887 0.03051590874931146
1199 3.176242332897767 0.030305516607810553
1209 3.161977782008827 0.03016941408836792
1219 3.1470436303828 0.03002692269989971
1229 3.1452466057045294 0.030009776728174592
1239 3.1067306638730954 0.0296422841402356
1249 3.111190043069247 0.029684832464993365
1259 3.0929375084756647 0.029510679351885085
1269 3.085756453063226 0.029442162667308085
1279 3.066880511068091 0.02926206143016484
1289 3.0580073522152245 0.029177399860046558
1299 3.0439542864056763 0.029043315185564755
1309 3.0635792574243204 0.029230563141733994
1319 3.053777655740129 0.029137043009612208
1329 3.0640540955796105 0.02923509372035267
1339 3.068845415111022 0.029280809191155572
1349 3.074821896690813 0.029337832661908002
1359 3.0723297607092452 0.0293140544169057
1369 3.0828199719559746 0.02941414478717262
1379 3.071521446799142 0.029306342042326076
1389 3.103226196428924 0.02960884692569096
1399 3.096668510972771 0.02954627800787198
1409 3.1063329108582445 0.029638489054932275
1419 3.118469122104652 0.029754284423463978
1429 3.1485937051146915 0.030041712445330694
1439 3.1471310129888597 0.03002775644453932
1449 3.175067987146906 0.030294311809521888
1459 3.179383908994752 0.0303354913630727
1469 3.2104175983103467 0.030631593451132633
1479 3.2051760274864125 0.030581581992620642
1489 3.218995651164417 0.030713439323073563
1499 3.2319833828691458 0.030837359313308173
1509 3.2344103884891617 0.030860516129261047
1519 3.243944631063852 0.030951485304911618
1529 3.2603939300919924 0.031108433186287334
1539 3.2680503787956674 0.03118148574620784
1549 3.295043649439056 0.0314390369422578
1559 3.2979098896475354 0.031466384632117726
1569 3.3393034191118582 0.031861333179224474
1579 3.361407079485358 0.0320722310819457
1589 3.4114106589862274 0.032549330796069545
1599 3.4298774165769763 0.03272552787746423
1609 3.4707648335748624 0.03311564744801647
1619 3.4859760883349615 0.03326078276372686
1629 3.5227690998871695 0.03361183633766167
1639 3.528588837650636 0.033667364266880766
1649 3.5749691564576844 0.03410989332309425
1659 3.5817086544685335 0.034174196971081254
1669 3.623371338543758 0.03457171360609688
1679 3.6287623452502022 0.03462315087887131
1689 3.6830936407021104 0.03514154267775508
1699 3.677808477805547 0.035091115293711415
1709 3.723355947461322 0.03552569787697341
1719 3.74188219051619 0.03570246252769432
1729 3.790077263188696 0.03616230671532554
1739 3.7808645604431597 0.0360744054512545
1749 3.807393775271013 0.03632752894634506
1759 3.7778684492807493 0.036045818622204705
1769 3.8028701586697986 0.036284367712513636
1779 3.7764059983998024 0.03603186492320586
1789 3.8076352771515176 0.03632983319094713
1799 3.784901397468875 0.03611292216966063
1809 3.841886052401274 0.03665663049712588
1819 3.8033027622485935 0.036288495317893736
1829 3.8517243928430727 0.03675050116516782
1839 3.83585248928447 0.036599062393663895
1849 3.8854133991214432 0.03707193845875693
1859 3.850390821700354 0.03673777714786135
1869 3.860931376663026 0.036838347863190034
1879 3.81552571994179 0.03640511836127147
1889 3.8390082099710066 0.03662917210685703
1899 3.78547867908454 0.03611843019321718
1909 3.8177804772270445 0.03642663170225529
1919 3.77335678368326 0.036002771416619214
1929 3.830382338696637 0.03654686998448599
1939 3.8148438082801563 0.036398612029883384
1949 3.8540904507994913 0.03677307646049419
1959 3.85883331180867 0.03681832957345522
1969 3.9116183428502938 0.0373219679823723
1979 3.8983640899714107 0.03719550503066841
1989 3.9284424611936157 0.03748249213148537
1999 3.9282047051575884 0.037480223627151234


==> img/case2/PDP1_s1.0_t0.85_re.txt <==
time value rel_value
1 0.1867853434761076 1.0
2 0.1837244499528592 0.9836127746091602
3 0.18097377062225267 0.9688863550763644
4 0.17841838111425584 0.9552054663061826
5 0.17605614319952811 0.9425586607765513
6 0.174031549881056 0.931719516329808
7 0.1722826525985331 0.9223563765353485
8 0.17042959759666423 0.9124356034844057
9 0.16889145703522296 0.9042008001919406
10 0.16756166889751645 0.8970814614207131
20 0.1574077897744561 0.8427202415621583
30 0.15050624028217888 0.8057711460719117
40 0.14385421427568246 0.7701579342282998
50 0.13782504403988366 0.7378793296890201
60 0.13240067558419957 0.7088386760984565
70 0.12882066434632602 0.6896722298920844
80 0.12525029246761527 0.6705573902999327
90 0.12254458370863759 0.6560717314756161
100 0.12002125979583884 0.642562513536782
110 0.1186479146755406 0.6352099820439996
120 0.11686313004166404 0.6256547107327639
130 0.11557592482190877 0.618763349795122
140 0.11451853483204956 0.6131023596436411
150 0.11320968456407372 0.6060951167646341
160 0.11216281568544266 0.6004904538978981
170 0.11104043311355868 0.5944815104176644
180 0.10956491413027308 0.5865819667177898
190 0.10796665270021172 0.5780252919791972
200 0.10617701627434231 0.5684440454393779
210 0.1056833269808481 0.5658009617567582
220 0.10461511466868688 0.5600820317150237
230 0.10351925414736213 0.5542150803743532
240 0.10249406061166011 0.5487264616389481
250 0.10194582786864928 0.5457913665570315
260 0.1018330531894366 0.5451876003454331
270 0.10173045641271886 0.544638323968559
280 0.1014355736210286 0.5430595984315204
290 0.10131351383657086 0.5424061221887586
300 0.10111786929879994 0.5413586923737103
310 0.10083054941531278 0.5398204566741629
320 0.10101664425240213 0.5408167598831091
330 0.10094134984458925 0.5404136532666496
340 0.10129672580908539 0.5423162434692989
350 0.1009876180483403 0.540661361158982
360 0.10130840514651347 0.5423787715949576
370 0.10093268739029088 0.5403672767462162
380 0.10093143456750846 0.5403605694598783
390 0.10068886456288409 0.5390619129373155
400 0.1004194114153098 0.5376193310807323
410 0.10005025888604473 0.5356429847443707
420 0.09976355182033252 0.5341080299113171
430 0.09940955268905731 0.5322128109145413
440 0.0987954311041671 0.5289249641624284
450 0.09832786964002597 0.5264217620618796
460 0.09785826497756481 0.5239076212105594
470 0.09753716665595323 0.5221885445654871
480 0.09736550411970608 0.5212695081301197
490 0.09735603427014067 0.5212188090260618
500 0.09696984801877277 0.5191512685853563
510 0.09729453838212308 0.520889576084798
520 0.09677814891116136 0.5181249615740895
530 0.09722005411621623 0.5204908067567519
540 0.0972103393971326 0.5204387966851753
550 0.09697868293207508 0.5191985684063053
560 0.09712132556231698 0.5199622398356974
570 0.0966477328669628 0.5174267480966748
580 0.09666180708512086 0.51750209778898
590 0.09652241848728516 0.5167558476001716
600 0.09645676915685197 0.516404378211774
610 0.09610609606406763 0.514526965957374
620 0.09605835017806932 0.5142713469397908
630 0.09590968209534534 0.513475416809743
640 0.0958541304619888 0.5131780078571843
650 0.09567619611131009 0.512225393763555
660 0.09606532946502098 0.5143087122213583
670 0.09558728410318344 0.5117493820676051
680 0.09587608815650345 0.5132955636252441
690 0.09574264333131631 0.5125811348445715
700 0.09595021781362527 0.5136924344703664
710 0.09610077550270907 0.5144984810599
720 0.09606463587097133 0.5143049988997628
730 0.0955776823697811 0.5116979768918903
740 0.09555994881261405 0.5116030360531874
750 0.09588121971754862 0.513323036664347
760 0.09602194160496452 0.5140764249377363
770 0.09637049544464579 0.5159424912638978
780 0.09663985997861763 0.5173845987063711
790 0.09705381017866059 0.5196007800851629
800 0.09747537630069639 0.5218577351234457
810 0.09792643259606565 0.5242725728562947
820 0.09796864893102362 0.5244985881001695
830 0.09827909608421158 0.5261606411682018
840 0.09822923364976552 0.5258936907023992
850 0.09854480412789475 0.527583172715583
860 0.09824267705076885 0.525965663164227
870 0.09831149542527043 0.5263340987878196
880 0.09853784309733056 0.5275459051739512
890 0.09845703901645128 0.5271133012052698
900 0.09839863599410036 0.5268006266599119
910 0.09812067709404149 0.5253125072235256
920 0.0978850747720597 0.5240511538560869
930 0.09803111425624904 0.5248330111553349
940 0.09787508912408592 0.5239976933019131
950 0.0980473500633242 0.5249199334307822
960 0.09845370685271321 0.5270954616699184
970 0.09857231229044744 0.5277304442415001
980 0.09866123905266297 0.5282065349269928
990 0.0989895235495889 0.5299640844799529
1000 0.09919995000721399 0.5310906528375607
1010 0.09970394256839288 0.533788897527425
1020 0.09986329870871984 0.5346420487295553
1030 0.10003013683347389 0.5355352565243917
1040 0.1002586658953644 0.5367587415025894
1050 0.10041557275526347 0.5375987798962824
1060 0.10039033597805234 0.5374636687749199
1070 0.10017132536163047 0.5362911430705684
1080 0.09994262934870088 0.5350667642800621
1090 0.09979027377267888 0.5342510922728979
1100 0.09961935450352276 0.5333360350956308
1110 0.0989051331281527 0.5295122801795422
1120 0.09872664868474651 0.5285567210329595
1130 0.09841189608914205 0.5268716177494424
1140 0.09821265568578029 0.525804936608118
1150 0.09746430169701556 0.5217984445845055
1160 0.09755108713093767 0.5222630711569497
1170 0.09738567122047301 0.5213774775263883
1180 0.09722461790355749 0.5205152400835661
1190 0.09738682631873131 0.5213836616211187
1200 0.09719610948081313 0.5203626134255327
1210 0.09735315502866812 0.5212033943183606
1220 0.09755561873132045 0.5222873321631852
1230 0.09761516443263558 0.522606124313613
1240 0.09775993188078104 0.5233811714637336
1250 0.09746652586549669 0.5218103522023075
1260 0.09764702285717439 0.5227766860072979
1270 0.09745904012500388 0.5217702755006055
1280 0.0973784661678657 0.5213389035543988
1290 0.09721788797441848 0.5204792097986745
1300 0.09722899868346864 0.5205386936363429
1310 0.09718871106920225 0.520323004259882
1320 0.09757246978227331 0.5223775482938476
1330 0.09762241105879599 0.52264492085956
1340 0.09787639405164102 0.5240046795436107
1350 0.09792355859306738 0.5242571861940182
1360 0.09857995759221713 0.5277713751926519
1370 0.09851648512973987 0.5274315601873842
1380 0.09906429546157712 0.530364393790077
1390 0.09929852482307282 0.5316183966852541
1400 0.09964280578016643 0.5334615871127604
1410 0.10006876795987252 0.5357420774969568
1420 0.10013994229883284 0.5361231263396323
1430 0.10020036842763475 0.5364466320691363
1440 0.10067904012477388 0.5390093154586945
1450 0.10071953688939325 0.5392261245715816
1460 0.10116268283106845 0.5415986123344231
1470 0.1016704459088847 0.5443170433867032
1480 0.10179188842631622 0.5449672149428405
1490 0.10185023015959788 0.5452795613625109
1500 0.10234879444477057 0.5479487444787786
1510 0.10269484938635308 0.5498014323564373
1520 0.10299044060628015 0.5513839506334395
1530 0.1031655864403335 0.5523216357365308
1540 0.1036140180418333 0.5547224215431387
1550 0.10360589366728991 0.554678925761338
1560 0.10370852817903976 0.5552284041617297
1570 0.10383427756995846 0.5559016335949308
1580 0.10435302138153944 0.5586788526311093
1590 0.10439583798621091 0.5589080815624303
1600 0.10438521533485944 0.5588512106583552
1610 0.10459898944211243 0.5599957014587287
1620 0.1046428134571626 0.5602303238024018
1630 0.10454316935160969 0.5596968552566449
1640 0.10487583530042388 0.561477861959972
1650 0.10481995109373671 0.5611786724965635
1660 0.10467094987871828 0.5603809588631194
1670 0.10488683789053024 0.5615367669570215
1680 0.10478373582389373 0.5609847853897435
1690 0.10467647583801577 0.5604105434075738
1700 0.10465655315975521 0.5603038825856388
1710 0.10440742788746211 0.5589701308701304
1720 0.10409108398374997 0.5572765081381487
1730 0.10398530045656772 0.5567101707306541
1740 0.10363625178062713 0.5548414551802542
1750 0.10336351057245685 0.5533812699050366
1760 0.10337360602144981 0.5534353183052219
1770 0.10305526969264522 0.5517310286490835
1780 0.1030749644601366 0.5518364692962181
1790 0.10325683376296972 0.5528101500971231
1800 0.10337740589506035 0.5534556618372134
1810 0.10378204013604482 0.5556219680015738
1820 0.10350745880060136 0.554151931164992
1830 0.10375676577975108 0.5554866556916067
1840 0.10333680362120697 0.5532382878554128
1850 0.10360662681163144 0.5546828508248782
1860 0.10322700403362953 0.552650449508281
1870 0.10284457397540857 0.5506030187457605
1880 0.10236126439332154 0.5480155053301329
1890 0.1024020071648656 0.5482336314999159
1900 0.10222134112810533 0.5472663926716543
1910 0.10220884377940212 0.5471994851270332
1920 0.10201727545627849 0.5461738783017946
1930 0.10225359078292545 0.5474390489102005
1940 0.10184988629453831 0.5452777203986903
1950 0.10160867800907557 0.5439863541652705
1960 0.10149818735144628 0.543394816009369
1970 0.10150065625998111 0.5434080339015702
1980 0.1009507165992664 0.5404638004275715
1990 0.10119823967514956 0.5417889744014857
2000 0.10080701729092892 0.5396944718193241


==> img/case2/PDP2_s1.0_t0.85.txt <==
Time J Jn
0 104.80739774220392 1.0
1 95.6974991628889 0.9130796224735706
2 87.49687833328566 0.8348349469424176
3 79.97359408397702 0.763052950524438
4 73.06310060244147 0.6971177815344266
5 66.92111994581926 0.6385152325833524
6 61.565950718895486 0.5874198963543589
7 56.31595124829792 0.5373280175013884
8 51.750343406890224 0.4937661321787723
9 47.79975671360511 0.45607235503717763
19 24.75358938108436 0.2361817000930705
29 17.914721668585727 0.1709299348568008
39 14.429371326684812 0.1376751225345459
49 11.750552740846857 0.11211568070557233
59 9.587049847957477 0.09147302627948901
69 8.145912224837131 0.07772268370667626
79 6.971448806615895 0.06651676271710949
89 6.134093452958998 0.05852729468626924
99 5.460047125565422 0.05209600890001648
109 4.976304203074916 0.047480467126139264
119 4.578790282324136 0.043687663094036974
129 4.307743713530115 0.04110152342610325
139 4.086851637567311 0.03899392338334544
149 3.847466004175019 0.03670987055359088
159 3.7117135971299073 0.03541461458913097
169 3.605361667812447 0.03439987773268258
179 3.535972817719085 0.03373781711875494
189 3.4522169948061676 0.03293867674586893
199 3.412574897889025 0.03256043916177538
209 3.3467779763097254 0.03193265025567983
219 3.354543942984167 0.032006747760643585
229 3.313252985169705 0.03161277788157049
239 3.2901990201391067 0.03139281282636223
249 3.2645318811267847 0.031147914664922748
259 3.2358102653631176 0.030873872790184918
269 3.207549704435113 0.030604229983123555
279 3.184750004074395 0.030386690946262826
289 3.1467329687563885 0.03002395858063805
299 3.130811040447652 0.029872042507424403
309 3.114772880008978 0.02971901742728528
319 3.122881160639467 0.02979638105623858
329 3.1054626175809785 0.029630185315921344
339 3.1288490926755816 0.029853322953134007
349 3.1081985148282523 0.02965628936302309
359 3.1354612154244648 0.029916411274104892
369 3.110232724686335 0.029675698392365522
379 3.096910295942594 0.02954858495351734
389 3.0759732261937964 0.02934881785501255
399 3.0650168855963154 0.02924427999954141
409 3.052606813291919 0.029125871637424437
419 3.0586869607553324 0.02918388421663539
429 3.0556787487104 0.029155181929299414
439 3.061967171122683 0.029215181724616828
449 3.064504433617192 0.029239390535723365
459 3.0723403513600394 0.029314155465600948
469 3.076413338245546 0.029353017101069894
479 3.069187010071513 0.02928406845498474
489 3.0728717650445803 0.029319225848951636
499 3.0751832650404953 0.02934128058979732
509 3.0710421881480947 0.029301769286381635
519 3.098989001233049 0.029568418527627902
529 3.0986618173636353 0.029565296764503715
539 3.1438938710446886 0.029996869865787187
549 3.1489945812831497 0.030045537329614572
559 3.196705731587758 0.03050076426332744
569 3.1774617899960624 0.03031715182750463
579 3.1840280071268405 0.030379802148686436
589 3.1467224556529345 0.030023858271846112
599 3.1641313713144426 0.03018996215417252
609 3.1411716905668086 0.029970896694651156
619 3.155326928153216 0.030105956221853858
629 3.1469954559394497 0.03002646305254286
639 3.1618076450248265 0.030167790758453567
649 3.143935898905265 0.02999727086668485
659 3.1471730980315575 0.030028157991029404
669 3.1339712405044864 0.02990219495968362
679 3.137478611659321 0.029935659879435392
689 3.130462140730146 0.029868713546635162
699 3.145112210827774 0.030008494424829116
709 3.1600005817311407 0.03015054900517456
719 3.1820950341799747 0.030361359052220857
729 3.177328644784351 0.030315881447602264
739 3.1688113773746998 0.030234615548504172
749 3.1735696310369255 0.030280015527558414
759 3.1452920491452354 0.03001021031818527
769 3.130018626154411 0.029864481836037543
779 3.1183559136117704 0.029753204266000668
789 3.119428073157112 0.029763434073900096
799 3.1191690586557304 0.02976096273593196
809 3.113884189044505 0.02971053815021498
819 3.1066940507802485 0.029641934803322025
829 3.1103993543506814 0.02967728825785151
839 3.1172664889412807 0.029742809726168953
849 3.1340480344966366 0.02990292767506254
859 3.1190700501332342 0.02976001806480541
869 3.114519513281997 0.0297165999764904
879 3.117253287741242 0.029742683769410912
889 3.09569482358491 0.029536987753473565
899 3.086017650441909 0.029444654832787905
909 3.0737572469028596 0.029327674506941
919 3.073190434792989 0.029322266376197552
929 3.075858556541152 0.0293477237561692
939 3.0627478979287326 0.029222630882051022
949 3.076940291056933 0.029358044921841506
959 3.0659251258663955 0.029252945802620636
969 3.0735417293539613 0.029325618186933626
979 3.0613327951482403 0.02920912894601428
989 3.058110759099339 0.02917838649731017
999 3.0249005594812486 0.02886151764708093
1009 3.0384166880430223 0.028990479236176193
1019 3.005194610484991 0.02867349705482533
1029 2.99887324434562 0.028613182933155026
1039 2.986484104623342 0.028494974295318682
1049 2.9863199327727306 0.02849340788059846
1059 3.0017807458824763 0.02864092431019034
1069 3.000883352821416 0.028632362003708237
1079 3.009874149600382 0.028718145993890692
1089 3.0211295692948132 0.028825537456105187
1099 3.031975282107201 0.028929019777449192
1109 3.022718439183019 0.02884069735819639
1119 3.00419871789473 0.028663994933680118
1129 2.983396864609154 0.02846551797753297
1139 2.990863794902702 0.02853676228332057
1149 2.970654406446468 0.028343938218496983
1159 2.9661753270494007 0.028301201927991185
1169 2.958093519580937 0.02822409088771574
1179 2.953748687846559 0.0281826354959402
1189 2.9397465995854812 0.02804903721411358
1199 2.964259874511262 0.02828292599919797
1209 2.9434351423325316 0.028084230748410873
1219 2.9660173400111307 0.02829969452449035
1229 2.9403767943094046 0.028055050098103634
1239 2.9422056181181455 0.028072499475229086
1249 2.9271073539489065 0.027928442237911005
1259 2.9282502517662174 0.027939346981678447
1269 2.912888342652684 0.02779277422589532
1279 2.916216185129758 0.027824526206659685
1289 2.907584766303944 0.0277421711533738
1299 2.917515626470488 0.027836924580903515
1309 2.909050598180275 0.027756157111501836
1319 2.962946230429668 0.02827039211218338
1329 2.955880254701386 0.028202973438688002
1339 2.9932190071637237 0.028559234096491762
1349 2.989439028914148 0.02852316814760833
1359 3.0082038437634444 0.028702209086068155
1369 2.983930850646707 0.02847061290450431
1379 2.995255586926648 0.02857866573783385
1389 2.971709971030164 0.028354009688702667
1399 2.971680545951436 0.028353728934868858
1409 2.961224050859082 0.028253960260923968
1419 2.9652870586915974 0.028292726683142647
1429 2.9638374674618886 0.028278895682078444
1439 2.9981755463677846 0.028606525979611046
1449 2.993112207786374 0.02855821509039438
1459 3.0387462539806434 0.028993623727354496
1469 3.043838559129667 0.029042210995607727
1479 3.0861362349044628 0.029445786284050972
1489 3.080303607275971 0.02939013536861809
1499 3.1214124581042197 0.029782367708260416
1509 3.087282399665631 0.02945672219874649
1519 3.078807203739043 0.029375857716761787
1529 3.057143870830299 0.029169161115420443
1539 3.055322663595533 0.029151784410397716
1549 3.0510368134273973 0.029110891780101927
1559 3.063430276403269 0.029229141667446293
1569 3.067731306103468 0.02927017913038167
1579 3.0911904659464797 0.029494010275399832
1589 3.099371535315779 0.029572068404363425
1599 3.128236198154149 0.029847475135760082
1609 3.1316579689489865 0.02988012331583659
1619 3.1534430450040025 0.030087981506425398
1629 3.1407569609318147 0.02996693963013159
1639 3.169074977111746 0.030237130635632797
1649 3.164202146055329 0.03019063743800182
1659 3.178772400746736 0.03032965677256488
1669 3.190905873252563 0.030445426009920354
1679 3.217075689458721 0.03069512037090934
1689 3.232762995246434 0.030844797837630715
1699 3.247753740154664 0.030987829200217386
1709 3.2470721063322645 0.0309813255197799
1719 3.2521173293202956 0.0310294635624822
1729 3.248619617768214 0.030996090808006558
1739 3.252960880083073 0.03103751214283959
1749 3.2366628526218726 0.03088200759056277
1759 3.222474811749297 0.030746635076997705
1769 3.219450446566221 0.030717778667543525
1779 3.2066401617615834 0.030595551753407682
1789 3.2200810357108605 0.030723795314824384
1799 3.2043029093505457 0.03057325130075465
1809 3.2364000546146428 0.030879500152987835
1819 3.213838556042706 0.030664233873526996
1829 3.236301471908405 0.030878559544706724
1839 3.2282973956612326 0.03080219016220512
1849 3.2383639139416047 0.030898237946018366
1859 3.223167958142798 0.03075324860245901
1869 3.2094461934352525 0.03062232497489889
1879 3.1801660328088732 0.030342953849795677
1889 3.1735949347055725 0.03028025695773598
1899 3.1560329725343816 0.03011269281102958
1909 3.1532011370207855 0.030085673387070962
1919 3.142884574932844 0.0299872398574711
1929 3.1597277584877594 0.030147945913701454
1939 3.1679895269151537 0.030226774017493473
1949 3.19504960803503 0.03048496267309235
1959 3.19780483217317 0.030511251124074764
1969 3.231104807367686 0.030828976551018614
1979 3.239190673130752 0.03090612631274588
1989 3.251641980434412 0.03102492811082398
1999 3.248781637468678 0.03099763668839243


==> img/case2/PDP2_s1.0_t0.85_re.txt <==
time value rel_value
1 0.1867853434761076 1.0
2 0.18380750407416255 0.9840574247072766
3 0.18115906086260974 0.9698783506843109
4 0.17867110080464485 0.9565584615984569
5 0.17637205305976308 0.9442499597529904
6 0.17440962572605992 0.9337436357707012
7 0.17272303701652428 0.9247140798208181
8 0.17092437226715118 0.915084497992289
9 0.16947654960261713 0.9073332331575336
10 0.168242954141484 0.900728884881723
20 0.15871205971518426 0.8497029625640071
30 0.15182370618820523 0.8128245148293746
40 0.14449799242571104 0.7736045544932936
50 0.13749597748896455 0.7361175932230045
60 0.13062464406922084 0.6993302667022668
70 0.12606795154582234 0.6749349236919553
80 0.1212401619343745 0.6490881975966319
90 0.11775336933888508 0.6304208196825002
100 0.11402418172417697 0.610455722072017
110 0.11187970050809881 0.5989747290981091
120 0.1087620717007896 0.5822837577976334
130 0.10645257938919872 0.5699193384668079
140 0.10392301199632743 0.556376694564478
150 0.10135984658567314 0.5426541756400628
160 0.09904372048570875 0.5302542407369227
170 0.09710530331824148 0.5198764609208355
180 0.09522444220262834 0.5098068211910259
190 0.09350926378874742 0.5006242034226231
200 0.09203699632405275 0.4927420675050211
210 0.09167233270766986 0.4907897536371531
220 0.0917138733696997 0.4910121515044416
230 0.09127068037415151 0.4886394118274397
240 0.09110329879675468 0.48774329452893095
250 0.09069097500494906 0.48553582051554106
260 0.09075956037903612 0.4859030087157
270 0.09044593031227417 0.4842239151587579
280 0.09027920406412997 0.48333130632210397
290 0.08961322633487492 0.47976583530140676
300 0.08959666062824227 0.4796771468297935
310 0.08911255073934703 0.47708534878030057
320 0.08987936822688405 0.4811906895595417
330 0.08962166173951913 0.47981099625722495
340 0.09061264986109642 0.4851164881289897
350 0.09023900469596058 0.48311608939222467
360 0.09096927614997562 0.4870257722421986
370 0.09024413716719178 0.4831435673042261
380 0.09014955274707252 0.4826371869942991
390 0.08943728532371428 0.4788238930275305
400 0.08921275716581471 0.4776218278455357
410 0.08853434165009277 0.4739897681608918
420 0.08859458872878945 0.4743123153028434
430 0.0882484888919411 0.47245938706764373
440 0.08808179312380005 0.471566941412975
450 0.0874964118797336 0.4684329629477893
460 0.08744956578114127 0.46818216115723915
470 0.08680266311676868 0.4647188130575777
480 0.08666312388785301 0.463971756429264
490 0.08642020194477468 0.4626712157200332
500 0.08639585827920437 0.46254088608539884
510 0.0870548765807249 0.4660690981455963
520 0.08738662754975819 0.46784520628587833
530 0.0884072600798227 0.4733094065869853
540 0.08954948174630341 0.4794245634040233
550 0.08973610280421088 0.48042368386194795
560 0.09071653777785176 0.48567267693278965
570 0.08996607448677096 0.48165489225485647
580 0.08994055307262719 0.48151825726161335
590 0.0889908018984603 0.4764335372482983
600 0.08904451429142182 0.47672109938760715
610 0.08844739631547552 0.47352428552184106
620 0.08888054588874512 0.4758432553361135
630 0.08887375273745197 0.4758068865763022
640 0.08972857789968507 0.48038339748623043
650 0.08944988903423996 0.4788913700056013
660 0.0903947497126642 0.48394990758055345
670 0.0895798719231628 0.4795872644826723
680 0.08984826194123521 0.481024154621254
690 0.08913936294528967 0.4772288943360902
700 0.08925544917894963 0.4778503897462738
710 0.08886939713637013 0.4757835678244088
720 0.08896764678264481 0.4763095707989797
730 0.08790005507155252 0.4705939632934644
740 0.08762738868644153 0.46913417860138623
750 0.08731674657414151 0.4674710817731292
760 0.08706683560812904 0.4661331236584207
770 0.08675509475598596 0.46446414446368556
780 0.0867963694613023 0.46468511846811333
790 0.08700527961885289 0.465803568950698
800 0.08750481038750986 0.4684779263674022
810 0.08764389563614075 0.46922255250370654
820 0.08781614318524075 0.4701447209452686
830 0.08791488782938299 0.47067337400928627
840 0.08795860828449642 0.4709074419200751
850 0.08816526774194115 0.47201384274146063
860 0.08818163980353136 0.4721014944880351
870 0.08789125652144923 0.4705468581515965
880 0.08798736498814001 0.47106139780927087
890 0.08736703359891013 0.46774030538475075
900 0.08703483971734027 0.465961826006296
910 0.08624291860614468 0.4617220869750754
920 0.08594216424682316 0.4601119265967265
930 0.08588334572645143 0.45979702758336116
940 0.08596405415572651 0.46022911945830747
950 0.08609759635545408 0.4609440695568662
960 0.0867186461589647 0.46426900818402383
970 0.086803432081848 0.46472292989600306
980 0.08689314971591613 0.4652032547030702
990 0.08685544389072988 0.4650013875518016
1000 0.08679398247161764 0.46467233914806483
1010 0.08687774500079622 0.4651207818771341
1020 0.0869970189203305 0.4657593433258783
1030 0.08667334372793743 0.4640264707869017
1040 0.08687184921205421 0.46508921736231573
1050 0.08654400321694694 0.46333401543369546
1060 0.086295723577469 0.46200479101566877
1070 0.08564747286325396 0.458534225808833
1080 0.0854207143194227 0.457320219722428
1090 0.08507739290215949 0.4554821664208469
1100 0.08509589240189673 0.45558120791624995
1110 0.08442001494922714 0.4519627363590528
1120 0.08455923158907049 0.452708065929631
1130 0.08437871481643883 0.45174162622257363
1140 0.08472814940893511 0.45361240786953394
1150 0.08413003145102305 0.4504102403612007
1160 0.08472901045849636 0.4536170177042524
1170 0.08508784594560566 0.4555381292884447
1180 0.08573549809638034 0.45900548994277535
1190 0.0862208795385105 0.4616040955565624
1200 0.08691139228870323 0.46530092067860984
1210 0.08716590238908056 0.4666635013588755
1220 0.08798230059022784 0.47103428434406036
1230 0.08766480755031582 0.46933450943665367
1240 0.08794387215245023 0.4708285485134943
1250 0.08727610864721887 0.46725351691409706
1260 0.08747013597695748 0.4682922886192412
1270 0.08711839262868251 0.4664091464961551
1280 0.08733193419390087 0.46755239232714113
1290 0.08698110328071317 0.46567413514347417
1300 0.08732683500460696 0.4675250925979493
1310 0.08704766178827984 0.46603047202905634
1320 0.08835613032996632 0.47303567124509577
1330 0.08855068092595819 0.474077244381249
1340 0.08950203716784651 0.479170557508411
1350 0.08966644003051151 0.4800507275453391
1360 0.090772994269132 0.48597493025861055
1370 0.09007943982386392 0.4822618206946538
1380 0.09075577124292386 0.4858827226694731
1390 0.09014186200743925 0.4825960127806796
1400 0.09025579440917236 0.4832059771366232
1410 0.09002642401214428 0.48197798786958834
1420 0.0900140437079743 0.4819117069508633
1430 0.08953907253991471 0.4793688352285948
1440 0.090515798414048 0.48459797074831096
1450 0.09027417151567181 0.4833043633705613
1460 0.0916809736641256 0.49083601506374536
1470 0.09258398715715527 0.49567051372528076
1480 0.09373728002099997 0.5018449428447274
1490 0.09385858218295721 0.5024943629742716
1500 0.09495127234289336 0.5083443410271584
1510 0.09495179607518907 0.5083471449532372
1520 0.09499504840181124 0.5085787066262103
1530 0.09424819797499745 0.5045802642810306
1540 0.09405708851819516 0.5035571141063665
1550 0.0930494217242138 0.4981623289737189
1560 0.09286580265263868 0.49717928036745285
1570 0.09247210764921009 0.4950715400271143
1580 0.09322541534661116 0.4991045529144313
1590 0.09309140130814744 0.49838707671437354
1600 0.09345864794296488 0.5003532193890765
1610 0.0936913441985278 0.5015990144350496
1620 0.09416870357311197 0.5041546719920101
1630 0.09366027654126834 0.5014326863030812
1640 0.09443095256864509 0.5055586846979999
1650 0.09397736540044993 0.5031302973323007
1660 0.09412105686819013 0.5038995839640357
1670 0.09416446618488797 0.5041319861209179
1680 0.09459022904447054 0.5064114093971721
1690 0.09430758389515412 0.50489820100482
1700 0.09459713975668535 0.5064484075474884
1710 0.093906974183554 0.5027534411208553
1720 0.09370953217304481 0.501696388105695
1730 0.09313951877233993 0.49864468506467025
1740 0.09299571978557071 0.49787482280410367
1750 0.09235045854248997 0.49442026244582116
1760 0.0924694000148819 0.49505704405929474
1770 0.0917724100252412 0.4913255414870394
1780 0.0917991530623768 0.4914687167310811
1790 0.09148975406897195 0.4898122752370811
1800 0.09155667509973386 0.4901705529772748
1810 0.09155603910822409 0.49016714804465034
1820 0.09121100276978122 0.4883199135024658
1830 0.09116759772000321 0.48808753418955914
1840 0.09049470629436501 0.4844850490420868
1850 0.09031883580486039 0.483543484322759
1860 0.08995853960837843 0.4816145524816585
1870 0.08912072746613549 0.47712912484236353
1880 0.0886509477882053 0.47461404700388055
1890 0.08835837501742738 0.47304768871616326
1900 0.08830619847231624 0.47276834910557003
1910 0.08790001159379987 0.4705937305249193
1920 0.0878652387073067 0.47040756556226193
1930 0.08784097196532456 0.4702776477564506
1940 0.08747356629716137 0.46831065365870334
1950 0.08686747356196178 0.4650657912732501
1960 0.08681670526959386 0.464793991080456
1970 0.08667791574699071 0.46405094818415454
1980 0.08635770480361883 0.4623366223306764
1990 0.08646748091653271 0.46292433500058366
2000 0.08600304658697222 0.4604378747627658


==> img/case2/PP_s1.0_t0.85.txt <==
Time J Jn
0 104.80739774220392 1.0
1 95.47618599566978 0.9109680046680843
2 87.07410854806297 0.8308011688472626
3 79.51802914349226 0.7587062636464247
4 72.57878493873848 0.6924967750583927
5 66.43352273340703 0.6338629158298006
6 61.095139341904286 0.582927738480644
7 56.02647977341497 0.5345660800702638
8 51.50497951346903 0.4914250389095289
9 47.57493436994385 0.4539272550871315
19 25.075734567564506 0.2392553875752512
29 18.030593990589452 0.17203550874280393
39 14.566277337162704 0.13898138538838223
49 11.984941924645042 0.11435206085475527
59 9.946288663563887 0.09490063562143676
69 8.619519743610677 0.08224152043935123
79 7.527615590409483 0.07182332309142199
89 6.786419852691077 0.06475134388303123
99 6.1383158243073215 0.05856758164538933
109 5.7085161561161275 0.05446672924899287
119 5.253818494006724 0.050128317343873074
129 5.007851635110715 0.04778147099337959
139 4.737124148401639 0.04519837578692301
149 4.562724193095674 0.043534371536622485
159 4.387116393831657 0.04185884287121318
169 4.323439406330803 0.04125128091592563
179 4.219865320059105 0.040263048324496724
189 4.160161655636947 0.03969339708127998
199 4.087084359518176 0.03899614385590633
209 4.062783999095989 0.03876428655436394
219 3.9920197775450648 0.03808910309331681
229 3.940720747819541 0.037599643085429735
239 3.88168338141623 0.03703634919897597
249 3.837934403480907 0.03661892658494511
259 3.8019833520067903 0.036275906414150044
269 3.7634396265646464 0.03590814873413446
279 3.712222488203988 0.035419470077245774
289 3.698087842724332 0.035284607025742265
299 3.65077356661705 0.034833166792261214
309 3.632444012118179 0.03465827880826645
319 3.5746776118420724 0.034107111605182226
329 3.5595228286691905 0.03396251510246055
339 3.527403960776817 0.03365605898787046
349 3.521052103973628 0.03359545394528738
359 3.4957355148572864 0.03335390048950353
369 3.4837594022765463 0.03323963267216684
379 3.4638668278353384 0.03304983142845942
389 3.458919380823765 0.03300262629677833
399 3.4298301849458337 0.03272507722577208
409 3.4371753222606536 0.03279515946684524
419 3.42168280761656 0.03264734056304801
429 3.439658113561432 0.03281884855133988
439 3.4213634519243517 0.032644293490998816
449 3.45672828441444 0.03298172036402429
459 3.4405914759202254 0.03282775405208602
469 3.4657384784069025 0.03306768942905751
479 3.441533961005356 0.0328367465956033
489 3.4553108317814183 0.032968196007313245
499 3.4390400046805487 0.03281295098213963
509 3.43955090008035 0.03281782559414992
519 3.410148855967174 0.03253729154076662
529 3.4136386972747665 0.03257058920279021
539 3.399340325596843 0.032434163988674186
549 3.394128941695471 0.03238444055298514
559 3.381642733119467 0.032265305751005634
569 3.393450735719945 0.03237796957870148
579 3.376304051991387 0.032214367732859135
589 3.398495490907208 0.032426103157971065
599 3.381233595342229 0.03226140204014121
609 3.3822800515997344 0.03227138660497202
619 3.3764104332757996 0.03221538274980168
629 3.3710961628595806 0.03216467764185414
639 3.359542857174515 0.032054443956694975
649 3.375823504954094 0.03220978268402055
659 3.3524961382549368 0.03198720901840454
669 3.378554647783397 0.03223584136774076
679 3.3561392662253344 0.03202196923618381
689 3.3805008117522393 0.03225441032385233
699 3.382115174800635 0.032269813464118884
709 3.4091233407913064 0.032527506781313
719 3.409035847012129 0.03252667197593607
729 3.4311955356680164 0.03273810446193666
739 3.4123491284539806 0.032558285025331694
749 3.4297689704445817 0.03272449315916447
759 3.393145638497597 0.032375058551150755
769 3.426299662608286 0.032691391413380934
779 3.405076064028539 0.032488890454126604
789 3.4231089717775607 0.0326609480391587
799 3.411165190058803 0.032546988700638185
809 3.4733275525453524 0.03314009914728291
819 3.4550213765127413 0.03296543422451057
829 3.493469901936298 0.03333228357152068
839 3.4841243190598203 0.0332431144567654
849 3.5138989115368933 0.03352720311003308
859 3.478495342410587 0.03318940663870585
869 3.502398701519711 0.03341747602716562
879 3.487023467191346 0.0332707761313607
889 3.506279982216864 0.03345450853422871
899 3.492142469120025 0.033319618121897196
909 3.5033887575205465 0.03342692245959466
919 3.503573718655787 0.03342868723134956
929 3.518315841566583 0.03356934641408261
939 3.502119937492036 0.033414816252820674
949 3.5301019690597153 0.03368180152457131
959 3.516260670780339 0.03354973739000113
969 3.532905221081094 0.03370854822453493
979 3.4893641810906972 0.03329310961115102
989 3.516246746044524 0.03354960452976307
999 3.4576596493058434 0.0329906068063124
1009 3.4759792284299893 0.033165399612152376
1019 3.4229050597267023 0.03265900245081998
1029 3.4437442941317298 0.03285783607186156
1039 3.4311962822944695 0.03273811158573201
1049 3.4527239315405227 0.032943513587020176
1059 3.438339248698433 0.0328062648512251
1069 3.4518265058539304 0.03293495096924772
1079 3.4401118302233753 0.03282317760321711
1089 3.4324625474686044 0.03275019341584528
1099 3.419879853014101 0.0326301380120707
1109 3.4279048220611137 0.032706706739277835
1119 3.390281937215125 0.03234773508597403
1129 3.38123422651535 0.03226140806236039
1139 3.3531510702163585 0.031993457928076285
1149 3.3484414205910102 0.03194852169526443
1159 3.320822959220263 0.031685005359912984
1169 3.31352886948179 0.03161541017965276
1179 3.2920535412901177 0.0314105073898278
1189 3.289407261466182 0.031385258410452845
1199 3.273400648932314 0.03123253433869181
1209 3.258945757498661 0.031094615720874314
1219 3.240696253083802 0.030920491519644287
1229 3.2376740960584196 0.030891656178909887
1239 3.2036207859847456 0.030566742949431226
1249 3.208070500948307 0.030609199064738146
1259 3.1910161986791814 0.030446478659151184
1269 3.1893560942619943 0.030430639086249368
1279 3.179957692538444 0.030340966010435885
1289 3.1700593310285754 0.030246522662703737
1299 3.15929575669974 0.03014382405019443
1309 3.1822755424166407 0.03036308133748463
1319 3.1746102894575507 0.03028994477342315
1329 3.1864937220135587 0.03040332830180001
1339 3.1938917377204494 0.030473915072068723
1349 3.205420874760982 0.030583918156668638
1359 3.2056020206924773 0.03058564652637724
1369 3.2128646773732417 0.03065494179405127
1379 3.202629029260661 0.03055728028987236
1389 3.2348040296824614 0.030864271982395268
1399 3.2312959515770547 0.030830800317408074
1409 3.24255254789758 0.03093820300617832
1419 3.2510421689371722 0.031019205122655578
1429 3.2791630801029226 0.03128751548787349
1439 3.2823633175590796 0.03131804994942008
1449 3.310364795254166 0.031585220762724325
1459 3.309687399985635 0.03157875752364843
1469 3.338748122231594 0.03185603491887047
1479 3.3335396628507916 0.031806339386942335
1489 3.346532702118209 0.03193031001828438
1499 3.3568366089895045 0.03202862280052366
1509 3.358123521442496 0.03204090163275034
1519 3.3691496184710124 0.03214610505603958
1529 3.384907852284228 0.032296459269126485
1539 3.392824807048665 0.03237199739844738
1549 3.423003327804596 0.03265994005713414
1559 3.4265693571117306 0.032693964652572585
1569 3.4635544469362234 0.03304685090508183
1579 3.4830575127616363 0.03323293572586314
1589 3.533236342007855 0.033711707552348556
1599 3.5515871952037754 0.033886798753840444
1609 3.5892386386856243 0.03424604289397701
1619 3.598214034829059 0.03433167994190288
1629 3.6280677896934765 0.03461652390814512
1639 3.629998743274267 0.03463494773721051
1649 3.670031990582671 0.035016917408920836
1659 3.669331873452153 0.035010237373488226
1669 3.7018471736723884 0.035320475972296046
1679 3.7009890411068342 0.035312288262420215
1689 3.751132740272308 0.035790724901872066
1699 3.7433407360912803 0.03571637896495458
1709 3.7856989931269585 0.036120532278061994
1719 3.8027133703794878 0.036282871746640154
1729 3.8479215189316633 0.03671421676164925
1739 3.841752048946669 0.03665535192846096
1749 3.8695668495358486 0.03692074159740013
1759 3.842274174206004 0.03666033368805601
1769 3.8678311838529176 0.03690418107094569
1779 3.84201703556736 0.03665788024827806
1789 3.86880659680807 0.03691348778951866
1799 3.8450183975276815 0.03668651717682488
1809 3.899852112935135 0.03720970272086757
1819 3.859890920170608 0.03682842054398518
1829 3.907455520594417 0.037282249199676105
1839 3.8897976598425825 0.03711377005476624
1849 3.937222456524525 0.037566264799446324
1859 3.9001516702246324 0.03721256089019484
1869 3.9081219257685746 0.037288607578841254
1879 3.8604727721387633 0.03683397217469722
1889 3.8815972284693854 0.03703552718689762
1899 3.8230523280535462 0.036476932071695514
1909 3.8500966893591873 0.036734970739654454
1919 3.799443149295363 0.03625166954951883
1929 3.8484304916332235 0.03671907302859724
1939 3.8269491361300814 0.036514112730317724
1949 3.8612370722622584 0.03684126460004085
1959 3.8610073308991915 0.03683907256619576
1969 3.910085091582256 0.03730733875484574
1979 3.900569331878217 0.03721654593001628
1989 3.930681659812751 0.037503857022393575
1999 3.927567988649023 0.037474148516784204


==> img/case2/PP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.1867853434761076 1.0
2 0.18372446800285056 0.983612871244105
3 0.18097380744197164 0.9688865521995342
4 0.17841850498027428 0.9552061294525309
5 0.1760563651546882 0.9425598490665742
6 0.17403182117974403 0.9317209687922066
7 0.17228289983026554 0.9223577001495457
8 0.17042999829816363 0.9124377487356976
9 0.16889180784428237 0.9042026783321249
10 0.16756172269536107 0.8970817494403382
20 0.15739243838692032 0.8426380542381955
30 0.15044692062746967 0.8054535641160405
40 0.1437398620043423 0.7695457220000166
50 0.13768123818941602 0.7371094306820029
60 0.13225706523966319 0.7080698237791911
70 0.12870057626137546 0.6890293096141027
80 0.1251615124451644 0.6700820852208582
90 0.12248732140553235 0.6557651640435063
100 0.11999730660728164 0.6424342744142072
110 0.11864824215498267 0.6352117352834988
120 0.11688771076817335 0.6257863095298207
130 0.11562173057188538 0.619008581830592
140 0.11458122514902805 0.6134379872459562
150 0.1132862908894548 0.6065052470454978
160 0.11224572268649392 0.6009343163525659
170 0.11113391050039728 0.5949819639602121
180 0.10965894026555549 0.5870853581163469
190 0.10806368710618118 0.5785447888742085
200 0.10626895803627204 0.5689362776467807
210 0.1057809120907299 0.5663234069768474
220 0.10470667226403842 0.5605722071947891
230 0.1036206487224535 0.5547579204773526
240 0.10259556434220546 0.5492698861317715
250 0.10206111628877772 0.5464085906817027
260 0.10194923177391403 0.5458095901778007
270 0.10184995405505766 0.5452780831708333
280 0.10154166364291674 0.5436275767317114
290 0.10141688771508932 0.5429595589659417
300 0.10120621220587932 0.5418316572511215
310 0.10091347958180248 0.5402644431505447
320 0.10108083212561939 0.5411604050108407
330 0.10100015262552794 0.5407284680151966
340 0.10134713012463681 0.5425860950251725
350 0.10103568069320734 0.5409186760209116
360 0.10136255798013329 0.5426686917386478
370 0.10099542159822263 0.5407031393292446
380 0.10099946572691014 0.5407247905391964
390 0.10076064921210842 0.5394462292219255
400 0.10049042913272976 0.5379995414125406
410 0.10012209365550788 0.5360275693596638
420 0.09983251435256899 0.5344772373178142
430 0.09948329944542046 0.5326076318088937
440 0.09886660469583333 0.5293060090042864
450 0.0984002273498423 0.5268091463633978
460 0.0979204064581567 0.5242403104860422
470 0.09759513063574397 0.5224988685915163
480 0.09740584660600861 0.5214854912771469
490 0.09738004959488902 0.5213473808095938
500 0.09697656372013358 0.5191872226984352
510 0.09729387195404011 0.520886008202701
520 0.0967665878315772 0.5180630665700758
530 0.09720497593691368 0.5204100821183946
540 0.09718418414404456 0.5202987682835819
550 0.09695277902635939 0.5190598856529713
560 0.09710508609018301 0.5198752979384813
570 0.09665199562919605 0.5174495698135928
580 0.0966865755918043 0.5176347019121007
590 0.09655962085291346 0.5169550193603106
600 0.09650544391116873 0.5166649701480089
610 0.09615954686870035 0.5148131276210142
620 0.09611159275580253 0.5145563938109337
630 0.09595308859142752 0.5137078038657849
640 0.09588961356868046 0.5133679751535005
650 0.09570829405646634 0.5123972377881392
660 0.09608949640875739 0.5144380957333976
670 0.09561482116792751 0.5118968083283149
680 0.09589486529203713 0.513396091510271
690 0.09576428484571281 0.5126969978667645
700 0.09595984481488332 0.5137439749235887
710 0.09610108244554512 0.5145001243517684
720 0.09604372564967917 0.5141930510300691
730 0.09553877504289762 0.5114896772139852
740 0.09548880273642128 0.511222138521996
750 0.09579168696289232 0.5128437016534191
760 0.09588742373950114 0.5133562513793619
770 0.096220508807029 0.5151395019349413
780 0.09646321941446405 0.5164389112082717
790 0.09689001635011259 0.518723870658011
800 0.09728864207179008 0.5208580087775175
810 0.09775076216460181 0.5233320791955257
820 0.0977934009112931 0.5235603559216209
830 0.09812340793308684 0.5253271274233472
840 0.09808262588080509 0.5251087909547422
850 0.09841144118958614 0.5268691823358952
860 0.09810663731842807 0.525237341927619
870 0.09818412402014166 0.5256521855136924
880 0.09840216133455361 0.526819500413
890 0.09831937367390421 0.5263762768757101
900 0.09824156415416976 0.5259597050061704
910 0.09795699336735562 0.52443618725302
920 0.0977075275679828 0.5231006124443641
930 0.09785242926018234 0.5238763783021284
940 0.09767860097961956 0.5229457470366993
950 0.0978531436602842 0.5238802030138996
960 0.09823859995151524 0.5259438354384658
970 0.09835684794669416 0.5265769043558568
980 0.09842147081548677 0.5269228783364163
990 0.09874233243142852 0.5286406877210846
1000 0.0989203092100066 0.5295935289626184
1010 0.09941401421420093 0.5322366967562278
1020 0.09954028121487786 0.5329126973370394
1030 0.09968740771330797 0.5337003742269498
1040 0.09989264647946604 0.5347991690378195
1050 0.10003235355665568 0.5355471242820034
1060 0.09999021321113191 0.5353215158657351
1070 0.09975644869829207 0.5340700016489907
1080 0.09950675253003864 0.5327331935054472
1090 0.0993411371276339 0.5318465318470825
1100 0.09916689108046933 0.5309136639682553
1110 0.09847256158577034 0.5271964049918421
1120 0.09831601184341568 0.5263582785123162
1130 0.09802560220613202 0.5248035010770041
1140 0.0978463253584359 0.5238436996045773
1150 0.09712923187043701 0.520004568146757
1160 0.0972448077772476 0.5206233314001243
1170 0.09710565513510054 0.5198783444565162
1180 0.09695643783289896 0.5190794739486668
1190 0.0971198558804175 0.5199543715422215
1200 0.09694121555510549 0.5189979778445818
1210 0.09711079109607697 0.5199058410517031
1220 0.09732923296577987 0.5210753218344972
1230 0.09736897820144803 0.5212881074574401
1240 0.09749117900207438 0.52194233866398
1250 0.09720433499737775 0.5204066506953289
1260 0.09743985532642788 0.521667565094002
1270 0.09730102865381499 0.5209243233062402
1280 0.09728497814190659 0.5208383930527755
1290 0.0971987105947158 0.5203765391107833
1300 0.09728269034311673 0.5208261447749005
1310 0.09731621976300929 0.5210056525417764
1320 0.09777543857024583 0.5234641902337088
1330 0.09788189299317726 0.5240341194420198
1340 0.09817284454582208 0.5255917981507994
1350 0.09819490095229308 0.5257098823969213
1360 0.09879044991936739 0.5288982961985133
1370 0.09863249839375844 0.5280526649371442
1380 0.09910368191902327 0.5305752586080181
1390 0.09924987894695857 0.5313579593553815
1400 0.09951629390922928 0.5327842755604579
1410 0.09986538346060397 0.5346532099472683
1420 0.09987343880698667 0.5346963361703048
1430 0.09986910426672721 0.53467313017256
1440 0.10029659602999917 0.536961809548127
1450 0.10031671680300656 0.5370695309176571
1460 0.1007504739620941 0.5393917535878905
1470 0.10123449091494961 0.541983054082072
1480 0.1013440610139137 0.5425696638070374
1490 0.10137546794676947 0.5427378083320374
1500 0.10184975046132642 0.5452769931831103
1510 0.10216143588274093 0.5469456756161855
1520 0.10241644987630401 0.5483109540091109
1530 0.10253818619711853 0.5489626985119128
1540 0.10294272522553431 0.5511284949330197
1550 0.10291212052436696 0.5509646453471915
1560 0.10301494168263059 0.5515151230043251
1570 0.10316059339434086 0.5522949042708831
1580 0.10370450094766205 0.5552068434155664
1590 0.10377420216292874 0.5555800055382979
1600 0.10377052042324439 0.5555602944645283
1610 0.10398767423802063 0.5567228793372756
1620 0.10402690567956956 0.5569329142405438
1630 0.10392019775330863 0.5563616278415413
1640 0.10422993688977436 0.5580198903727519
1650 0.10415442270369406 0.5576156071207848
1660 0.103982100978427 0.5566930415593756
1670 0.10418911150683793 0.5578013219231259
1680 0.10408353867030783 0.5572361124984174
1690 0.10398675983495835 0.5567179838618317
1700 0.1039861256495447 0.5567145885985746
1710 0.10376631135485194 0.5555377602104261
1720 0.10347543779646327 0.5539804990625466
1730 0.10338608143511356 0.5535021084153643
1740 0.1030369984388609 0.5516332091229671
1750 0.1027705655054453 0.5502067967050694
1760 0.10277953481082709 0.5502548160261514
1770 0.10247299902075277 0.5486137033758244
1780 0.10250976380588131 0.5488105324441246
1790 0.1027144154570671 0.5499061839946007
1800 0.10284142543940694 0.5505861623054047
1810 0.10324880037207675 0.5527671414180507
1820 0.10296814134172393 0.5512645661884866
1830 0.103195315242813 0.5524807959892908
1840 0.10274791328175178 0.5500855226089763
1850 0.10297349839730696 0.5512932464665178
1860 0.10253533772273281 0.5489474485231679
1870 0.10208337870921387 0.5465277778728487
1880 0.10153373848629639 0.5435851475106983
1890 0.10149343740420749 0.5433693860310292
1900 0.10122088466528642 0.5419102097710036
1910 0.10108038537327417 0.5411580132153342
1920 0.10077035634914944 0.5394981987012238
1930 0.10086570443853042 0.5400086674971505
1940 0.10035149569241712 0.5372557280183681
1950 0.100017394251141 0.5354670360628944
1960 0.09983066984937582 0.534467362328916
1970 0.0997722732876481 0.5341547223720492
1980 0.09918374323836722 0.5310038860252125
1990 0.09943307220784574 0.5323387282823109
2000 0.09906022639446427 0.530342609066302


==> img/case3/NP_s1.0_t0.85.txt <==
Time J Jn
0 99.68816102473161 1.0
1 89.58835533908166 0.8986860066247556
2 80.62882445505497 0.8088104307095382
3 72.71941174000872 0.72946888569815
4 65.55126203082844 0.6575631585235667
5 59.25026336768001 0.5943560675472851
6 53.73593911079652 0.5390403289460339
7 48.904832482817966 0.4905781386686948
8 44.51772885001931 0.4465698673985461
9 40.70026612893069 0.40827582443649824
19 21.35620604069602 0.2142301133972946
29 16.237456106906627 0.1628824921635206
39 13.964397219871522 0.14008079872601018
49 12.29727999146006 0.12335747660556433
59 11.027860244300241 0.11062356984962679
69 10.001244841555788 0.1003253018086529
79 9.125801005785139 0.09154347830251498
89 8.564844801577028 0.08591636873963576
99 8.07597502703663 0.08101237844113769
109 7.770789082114471 0.07795097233448431
119 7.5383783290188155 0.07561959465927574
129 7.4122730871516795 0.07435459748638326
139 7.24746064038033 0.07270131744713708
149 7.249774119588222 0.0727245246081892
159 7.188021663026061 0.07210506833647765
169 7.218904407980647 0.07241486184291944
179 7.266096929530166 0.07288826330869441
189 7.242664699172133 0.0726532080110827
199 7.327237487629969 0.07350158145471412
209 7.557422009812247 0.07581062718106844
219 7.7001175615032125 0.07724204642106791
229 7.891566605396649 0.07916252566278992
239 8.091953357385382 0.08117266156989145
249 8.377454763950011 0.08403660653216033
259 8.683234089650156 0.0871039650084019
269 9.005906071971953 0.09034077847757348
279 9.29165316340356 0.09320718797388985
289 9.532331081646305 0.09562149590944335
299 9.828494444316695 0.09859239395416619
309 10.076377176208819 0.10107897540319731
319 10.289077779971045 0.10321263502311402
329 10.51086245291663 0.10543741949767729
339 10.652748358295934 0.10686071694765335
349 10.813630477375593 0.10847457076365208
359 10.939670993702837 0.10973891865643721
369 11.039284379376387 0.11073816856384434
379 11.2516826035483 0.11286879492898733
389 11.28864535199046 0.11323957866160118
399 11.214983769115191 0.11250065859207563
409 11.152104872232401 0.11186990268047656
419 10.989680926071422 0.11024058236308516
429 10.853740891841845 0.1088769296200493
439 10.719448553556703 0.10752980537876827
449 10.545942135861933 0.1057893136703123
459 10.481539278309146 0.10514327048032096
469 10.410742146612119 0.10443308452675057
479 10.278176561863065 0.10310328183617666
489 10.116763992353789 0.10148410692262567
499 9.983389455263342 0.10014618940343945
509 9.864494125424157 0.09895351688729494
519 9.677467623974632 0.09707740141353145
529 9.555405657674488 0.09585296347581224
539 9.451759261177218 0.09481325730176056
549 9.439991648421998 0.09469521306627407
559 9.543681884821027 0.0957353590107188
569 9.694076667828554 0.0972440114069669
579 9.868854013754788 0.09899725215420943
589 10.067982055252495 0.10099476158211737
599 10.236588913516407 0.10268610443096461
609 10.31116951711027 0.10343424345597242
619 10.332005140565956 0.10364325145894397
629 10.344555884719167 0.10376915150589235
639 10.290642821221875 0.10322833439237455
649 10.291523847764168 0.10323717221758104
659 10.272982067418358 0.10305117440043593
669 10.27443045912554 0.10306570362529367
679 10.271803377545929 0.10303935063058892
689 10.320021094932734 0.10352303612434421
699 10.364869641420396 0.10397292451657301
709 10.42319052535258 0.10455795771743338
719 10.421880868787861 0.10454482018383607
729 10.40491119776012 0.10437459263772322
739 10.364449853063677 0.10396871350141933
749 10.367828446257676 0.10400260512063737
759 10.375471504374607 0.10407927478771084
769 10.380322210939692 0.10412793359047359
779 10.434912346230332 0.10467554260170911
789 10.424147091617932 0.10456755330286219
799 10.4324163296317 0.10465050435671618
809 10.504901726611397 0.10537762577449131
819 10.393964724380997 0.10426478548242414
829 10.32622369293558 0.1035852561306026
839 10.311202910081622 0.10343457843026634
849 10.130591004320905 0.10162280957121488
859 9.949064009513588 0.09980186119638948
869 9.753162768292087 0.09783672071021982
879 9.63320197723804 0.09663336025276001
889 9.45010963178468 0.09479670940504364
899 9.149755720822524 0.09178377479099613
909 8.831714809966481 0.08859341690309067
919 8.442646251746979 0.08469056069408729
929 8.17742042686806 0.08203000579817422
939 7.871792975256572 0.07896417081366021
949 7.5069227188864796 0.07530405458100575
959 7.147359777003929 0.07169717751369435
969 6.794138641718391 0.06815391689322901
979 6.43751570685947 0.06457653186382271
989 6.081348751050958 0.06100372088860419
999 5.765051414893543 0.0578308532892215
1009 5.482037492249585 0.05499186097825145
1019 5.217287076994756 0.05233607505007942
1029 4.98393642301581 0.04999526896457992
1039 4.771650807361816 0.04786577220717331
1049 4.602918638358768 0.046173172331033685
1059 4.481868228984915 0.04495888160553999
1069 4.3728293643726825 0.04386508206614252
1079 4.3142484603380975 0.04327744053045353
1089 4.303997302149323 0.043174608277521995
1099 4.33412288994764 0.04347680652743096
1109 4.401419933193181 0.04415188210866117
1119 4.5427973263183326 0.04557007852909746
1129 4.67832897277026 0.04692963461939693
1139 4.893104459921559 0.049084107978555544
1149 5.137018366749821 0.05153087702636404
1159 5.42836630366951 0.054453470180102805
1169 5.733368335113678 0.05751303139889688
1179 6.038179208825055 0.0605706750606729
1189 6.416953307644725 0.0643702646501097
1199 6.759106051263624 0.06780249511862053
1209 7.0789519315628535 0.07101095916301071
1219 7.4671715352667585 0.07490529927033392
1229 7.872261993374145 0.07896887566640051
1239 8.269357882582893 0.08295225629181133
1249 8.74755459597306 0.08774918211002891
1259 9.22485345621654 0.09253710131063556
1269 9.659224480932869 0.0968943993112333
1279 10.116040324276065 0.10147684760446508
1289 10.501400236344203 0.10534250134014322
1299 10.836672533743354 0.10870571211615476
1309 11.195119789619861 0.112301397423135
1319 11.527759808995427 0.11563820307744976
1329 11.705681045283479 0.11742298107374474
1339 11.999440492843684 0.12036976476942679
1349 12.268464353688348 0.12306841883305147
1359 12.54360437558129 0.125828425829516
1369 12.517869814095931 0.12557027520038588
1379 12.434825680691505 0.12473723612582793
1389 12.286847569564692 0.12325282604537614
1399 12.084896120175472 0.12122699421827365
1409 11.661018361211925 0.11697495711972203
1419 11.22313308830497 0.1125824067064556
1429 10.908071800827114 0.10942193825925763
1439 10.75003259114879 0.10783660246758706
1449 10.830661861126538 0.10864541736746013
1459 11.090234216284863 0.11124926071746362
1469 11.379053872988072 0.11414649198077839
1479 11.731095617937974 0.11767792180485313
1489 12.012421983993832 0.12049998576073315
1499 12.290606813090063 0.12329053607520044
1509 12.380580654947082 0.12419308900557997
1519 12.250362332656167 0.12288683236534956
1529 11.929162142246005 0.11966478285507245
1539 11.493890416543042 0.11529844966937976
1549 11.12021724707347 0.1115500289378862
1559 10.843944606539129 0.10877866032505963
1569 10.594497286599072 0.10627638405297381
1579 10.502261133252388 0.10535113723932457
1589 10.682164771855163 0.1071558012711763
1599 11.088275226329003 0.11122960953786795
1609 11.503931846506575 0.11539917807945686
1619 11.776758044344081 0.1181359744556065
1629 12.021054952615447 0.12058658549868471
1639 12.096201647488925 0.12134040314464203
1649 12.03553325631066 0.12073182143790141
1659 11.838353279069485 0.1187538535908242
1669 11.830315984039043 0.1186732292223152
1679 11.851401400597004 0.11888474297019876
1689 11.890430846738823 0.11927625832910017
1699 11.875591913626527 0.11912740481470327
1709 11.92427696500322 0.11961577826724006
1719 11.787575354106128 0.11824448593431021
1729 11.667354236433816 0.1170385140672749
1739 11.470574970016061 0.11506456586324558
1749 11.176714061211804 0.11211676438126866
1759 10.967314466239452 0.11001621810957646
1769 10.903466618666851 0.10937574238090131
1779 10.725434550414889 0.1075898525979832
1789 10.688185444573435 0.1072161963337031
1799 10.697832661968334 0.10731297028655501
1809 10.582499723590573 0.10615603312177825
1819 10.489086648137308 0.10521898027123876
1829 10.338005894280125 0.1037034467083345
1839 10.100361796879877 0.10131957188350661
1849 9.80974544329627 0.09840431744811275
1859 9.554779140558423 0.09584667870629071
1869 9.33420647093794 0.09363405217819414
1879 9.120056312118058 0.09148585166352366
1889 8.838436262453596 0.08866084168470989
1899 8.547949509344942 0.08574688730815572
1909 8.28713043080727 0.0831305377250496
1919 8.03196202286431 0.08057087160903352
1929 7.768379660860061 0.07792680275176112
1939 7.487590650126311 0.07511012915835329
1949 7.189355333336573 0.07211844675871759
1959 6.87971009169776 0.06901230819165151
1969 6.572830426558227 0.0659339119008081
1979 6.286806144128802 0.06306472182357853
1989 6.025612397048196 0.06044461383486955
1999 5.766916845339942 0.0578495659470459


==> img/case3/NP_s1.0_t0.85/NP_s1.0_t0.85.txt <==
time value rel_value
0 99.68816102473161 1.0
1 89.58835533908166 0.8986860066247556
2 80.62882445505497 0.8088104307095382
3 72.71941174000872 0.72946888569815
4 65.55126203082844 0.6575631585235667
5 59.25026336768001 0.5943560675472851
6 53.73593911079652 0.5390403289460339
7 48.904832482817966 0.4905781386686948
8 44.51772885001931 0.4465698673985461
9 40.70026612893069 0.40827582443649824
19 21.35620604069602 0.2142301133972946
29 16.237456106906627 0.1628824921635206
39 13.964397219871522 0.14008079872601018
49 12.29727999146006 0.12335747660556433
59 11.027860244300241 0.11062356984962679
69 10.001244841555788 0.1003253018086529
79 9.125801005785139 0.09154347830251498
89 8.564844801577028 0.08591636873963576
99 8.07597502703663 0.08101237844113769
109 7.770789082114471 0.07795097233448431
119 7.5383783290188155 0.07561959465927574
129 7.4122730871516795 0.07435459748638326
139 7.24746064038033 0.07270131744713708
149 7.249774119588222 0.0727245246081892
159 7.188021663026061 0.07210506833647765
169 7.218904407980647 0.07241486184291944
179 7.266096929530166 0.07288826330869441
189 7.242664699172133 0.0726532080110827
199 7.327237487629969 0.07350158145471412
209 7.557422009812247 0.07581062718106844
219 7.7001175615032125 0.07724204642106791
229 7.891566605396649 0.07916252566278992
239 8.091953357385382 0.08117266156989145
249 8.377454763950011 0.08403660653216033
259 8.683234089650156 0.0871039650084019
269 9.005906071971953 0.09034077847757348
279 9.29165316340356 0.09320718797388985
289 9.532331081646305 0.09562149590944335
299 9.828494444316695 0.09859239395416619
309 10.076377176208819 0.10107897540319731
319 10.289077779971045 0.10321263502311402
329 10.51086245291663 0.10543741949767729
339 10.652748358295934 0.10686071694765335
349 10.813630477375593 0.10847457076365208
359 10.939670993702837 0.10973891865643721
369 11.039284379376387 0.11073816856384434
379 11.2516826035483 0.11286879492898733
389 11.28864535199046 0.11323957866160118
399 11.214983769115191 0.11250065859207563
409 11.152104872232401 0.11186990268047656
419 10.989680926071422 0.11024058236308516
429 10.853740891841845 0.1088769296200493
439 10.719448553556703 0.10752980537876827
449 10.545942135861933 0.1057893136703123
459 10.481539278309146 0.10514327048032096
469 10.410742146612119 0.10443308452675057
479 10.278176561863065 0.10310328183617666
489 10.116763992353789 0.10148410692262567
499 9.983389455263342 0.10014618940343945
509 9.864494125424157 0.09895351688729494
519 9.677467623974632 0.09707740141353145
529 9.555405657674488 0.09585296347581224
539 9.451759261177218 0.09481325730176056
549 9.439991648421998 0.09469521306627407
559 9.543681884821027 0.0957353590107188
569 9.694076667828554 0.0972440114069669
579 9.868854013754788 0.09899725215420943
589 10.067982055252495 0.10099476158211737
599 10.236588913516407 0.10268610443096461
609 10.31116951711027 0.10343424345597242
619 10.332005140565956 0.10364325145894397
629 10.344555884719167 0.10376915150589235
639 10.290642821221875 0.10322833439237455
649 10.291523847764168 0.10323717221758104
659 10.272982067418358 0.10305117440043593
669 10.27443045912554 0.10306570362529367
679 10.271803377545929 0.10303935063058892
689 10.320021094932734 0.10352303612434421
699 10.364869641420396 0.10397292451657301
709 10.42319052535258 0.10455795771743338
719 10.421880868787861 0.10454482018383607
729 10.40491119776012 0.10437459263772322
739 10.364449853063677 0.10396871350141933
749 10.367828446257676 0.10400260512063737
759 10.375471504374607 0.10407927478771084
769 10.380322210939692 0.10412793359047359
779 10.434912346230332 0.10467554260170911
789 10.424147091617932 0.10456755330286219
799 10.4324163296317 0.10465050435671618
809 10.504901726611397 0.10537762577449131
819 10.393964724380997 0.10426478548242414
829 10.32622369293558 0.1035852561306026
839 10.311202910081622 0.10343457843026634
849 10.130591004320905 0.10162280957121488
859 9.949064009513588 0.09980186119638948
869 9.753162768292087 0.09783672071021982
879 9.63320197723804 0.09663336025276001
889 9.45010963178468 0.09479670940504364
899 9.149755720822524 0.09178377479099613
909 8.831714809966481 0.08859341690309067
919 8.442646251746979 0.08469056069408729
929 8.17742042686806 0.08203000579817422
939 7.871792975256572 0.07896417081366021
949 7.5069227188864796 0.07530405458100575
959 7.147359777003929 0.07169717751369435
969 6.794138641718391 0.06815391689322901
979 6.43751570685947 0.06457653186382271
989 6.081348751050958 0.06100372088860419
999 5.765051414893543 0.0578308532892215
1009 5.482037492249585 0.05499186097825145
1019 5.217287076994756 0.05233607505007942
1029 4.98393642301581 0.04999526896457992
1039 4.771650807361816 0.04786577220717331
1049 4.602918638358768 0.046173172331033685
1059 4.481868228984915 0.04495888160553999
1069 4.3728293643726825 0.04386508206614252
1079 4.3142484603380975 0.04327744053045353
1089 4.303997302149323 0.043174608277521995
1099 4.33412288994764 0.04347680652743096
1109 4.401419933193181 0.04415188210866117
1119 4.5427973263183326 0.04557007852909746
1129 4.67832897277026 0.04692963461939693
1139 4.893104459921559 0.049084107978555544
1149 5.137018366749821 0.05153087702636404
1159 5.42836630366951 0.054453470180102805
1169 5.733368335113678 0.05751303139889688
1179 6.038179208825055 0.0605706750606729
1189 6.416953307644725 0.0643702646501097
1199 6.759106051263624 0.06780249511862053
1209 7.0789519315628535 0.07101095916301071
1219 7.4671715352667585 0.07490529927033392
1229 7.872261993374145 0.07896887566640051
1239 8.269357882582893 0.08295225629181133
1249 8.74755459597306 0.08774918211002891
1259 9.22485345621654 0.09253710131063556
1269 9.659224480932869 0.0968943993112333
1279 10.116040324276065 0.10147684760446508
1289 10.501400236344203 0.10534250134014322
1299 10.836672533743354 0.10870571211615476
1309 11.195119789619861 0.112301397423135
1319 11.527759808995427 0.11563820307744976
1329 11.705681045283479 0.11742298107374474
1339 11.999440492843684 0.12036976476942679
1349 12.268464353688348 0.12306841883305147
1359 12.54360437558129 0.125828425829516
1369 12.517869814095931 0.12557027520038588
1379 12.434825680691505 0.12473723612582793
1389 12.286847569564692 0.12325282604537614
1399 12.084896120175472 0.12122699421827365
1409 11.661018361211925 0.11697495711972203
1419 11.22313308830497 0.1125824067064556
1429 10.908071800827114 0.10942193825925763
1439 10.75003259114879 0.10783660246758706
1449 10.830661861126538 0.10864541736746013
1459 11.090234216284863 0.11124926071746362
1469 11.379053872988072 0.11414649198077839
1479 11.731095617937974 0.11767792180485313
1489 12.012421983993832 0.12049998576073315
1499 12.290606813090063 0.12329053607520044
1509 12.380580654947082 0.12419308900557997
1519 12.250362332656167 0.12288683236534956
1529 11.929162142246005 0.11966478285507245
1539 11.493890416543042 0.11529844966937976
1549 11.12021724707347 0.1115500289378862
1559 10.843944606539129 0.10877866032505963
1569 10.594497286599072 0.10627638405297381
1579 10.502261133252388 0.10535113723932457
1589 10.682164771855163 0.1071558012711763
1599 11.088275226329003 0.11122960953786795
1609 11.503931846506575 0.11539917807945686
1619 11.776758044344081 0.1181359744556065
1629 12.021054952615447 0.12058658549868471
1639 12.096201647488925 0.12134040314464203
1649 12.03553325631066 0.12073182143790141
1659 11.838353279069485 0.1187538535908242
1669 11.830315984039043 0.1186732292223152
1679 11.851401400597004 0.11888474297019876
1689 11.890430846738823 0.11927625832910017
1699 11.875591913626527 0.11912740481470327
1709 11.92427696500322 0.11961577826724006
1719 11.787575354106128 0.11824448593431021
1729 11.667354236433816 0.1170385140672749
1739 11.470574970016061 0.11506456586324558
1749 11.176714061211804 0.11211676438126866
1759 10.967314466239452 0.11001621810957646
1769 10.903466618666851 0.10937574238090131
1779 10.725434550414889 0.1075898525979832
1789 10.688185444573435 0.1072161963337031
1799 10.697832661968334 0.10731297028655501
1809 10.582499723590573 0.10615603312177825
1819 10.489086648137308 0.10521898027123876
1829 10.338005894280125 0.1037034467083345
1839 10.100361796879877 0.10131957188350661
1849 9.80974544329627 0.09840431744811275
1859 9.554779140558423 0.09584667870629071
1869 9.33420647093794 0.09363405217819414
1879 9.120056312118058 0.09148585166352366
1889 8.838436262453596 0.08866084168470989
1899 8.547949509344942 0.08574688730815572
1909 8.28713043080727 0.0831305377250496
1919 8.03196202286431 0.08057087160903352
1929 7.768379660860061 0.07792680275176112
1939 7.487590650126311 0.07511012915835329
1949 7.189355333336573 0.07211844675871759
1959 6.87971009169776 0.06901230819165151
1969 6.572830426558227 0.0659339119008081
1979 6.286806144128802 0.06306472182357853
1989 6.025612397048196 0.06044461383486955
1999 5.766916845339942 0.0578495659470459


==> img/case3/NP_s1.0_t0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 0
MaximumRelinearizationInterval = 30
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
τσ_UpdateInterval = 0
PrimalPredictionType = 0
DualPredictionType = 0
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 20
DualPredictionParameter1 = 1
PlottingInterval = -1

==> img/case3/NP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.18447355469125729 1.0
2 0.18111057463742553 0.9817698528146206
3 0.17815184541280224 0.9657310811349881
4 0.17554910913913163 0.9516220871492286
5 0.17317887093327064 0.9387734259423259
6 0.17111183377723324 0.9275683664447905
7 0.16930596367347428 0.9177790494514614
8 0.1677255214881116 0.9092117391504928
9 0.16628889664018112 0.9014240383587189
10 0.1650399075563229 0.8946534793702037
20 0.15772237702981345 0.8549863816186785
30 0.15317398070564442 0.8303302929354988
40 0.14872872085808356 0.8062332896821022
50 0.14439709452953575 0.7827522745534167
60 0.14091045352681664 0.7638517822386537
70 0.13812819889682548 0.7487696495468017
80 0.13548132546102262 0.7344213954556786
90 0.1332440380581888 0.7222934381092815
100 0.13135275435006963 0.7120411083849234
110 0.1301488490341055 0.7055149408918157
120 0.12917095869773276 0.7002139624507085
130 0.12892231661210643 0.6988661156764516
140 0.12840021841812985 0.6960359094994719
150 0.12883152417279736 0.6983739451891369
160 0.129295468855294 0.7008889109969629
170 0.13035246209811996 0.7066186929410199
180 0.1316268094631328 0.71352671489108
190 0.13322695540988116 0.7222008359564351
200 0.13470715499267755 0.7302247480303024
210 0.1364411826340243 0.7396246191622318
220 0.13813579078346622 0.7488108038827359
230 0.13973204028167985 0.7574638029583226
240 0.14207657786777705 0.7701731454438681
250 0.14515964461979958 0.7868859298707875
260 0.14828420325538752 0.8038236347944951
270 0.15134679258798456 0.8204254145873913
280 0.15374889024819127 0.8334467805182803
290 0.15524834977212063 0.841575097481863
300 0.15664749548477597 0.8491596302079603
310 0.15785981290243292 0.8557313982843435
320 0.15877131287098492 0.8606724857484926
330 0.1596807932802972 0.8656026255229141
340 0.1603105837386891 0.8690166132863414
350 0.1604103338179514 0.8695573416277519
360 0.16010630931961764 0.867909276143013
370 0.15906367398890983 0.8622573260168673
380 0.15802401699208996 0.8566215209359715
390 0.1565425426864023 0.8485906988044899
400 0.1546993612726534 0.8385991234980253
410 0.15318020524836432 0.830364035130852
420 0.15146627226919562 0.8210730937705188
430 0.14993197803856753 0.8127559437421803
440 0.14843355966936034 0.8046332707025947
450 0.14716656537375547 0.7977651085005634
460 0.14602739913361246 0.7915898806092292
470 0.14463188700601973 0.7840250449343904
480 0.1429852101367913 0.7750986875929039
490 0.14172959140874264 0.7682921904223468
500 0.13992538983930508 0.7585119182719177
510 0.13871110491849764 0.7519294846930791
520 0.13714283955104192 0.7434281828664816
530 0.1363988985215699 0.7393954041263683
540 0.13573963709454254 0.7358216592168028
550 0.13574102007411867 0.7358291561156317
560 0.1362780107674498 0.7387400920176902
570 0.13743093037648982 0.7449898746001833
580 0.13860786339483303 0.7513698298209355
590 0.14042287743458465 0.7612087145477426
600 0.1429460343471228 0.7748863222501637
610 0.14570187279987676 0.7898252573043847
620 0.1482451406090308 0.803611882782549
630 0.15068938443211863 0.8168617159479511
640 0.15233296343667035 0.825771280287959
650 0.15362599499759946 0.8327805861101034
660 0.15433319269813897 0.8366141854665158
670 0.1548090887752841 0.8391939377672811
680 0.15503947848927677 0.840442841515996
690 0.15524884299030206 0.841577771134367
700 0.1552076162683394 0.841354288033867
710 0.15529320642440522 0.8418182578218893
720 0.15466756102783827 0.8384267397389096
730 0.15441882899567833 0.8370784053796773
740 0.1533225012222794 0.8311353975852332
750 0.15245481241583625 0.8264318030353514
760 0.15191977723092004 0.8235314676143113
770 0.151928912232904 0.8235809869180362
780 0.1520132351769539 0.8240380873636314
790 0.1523485143491731 0.8258555791595711
800 0.15246644933955542 0.8264948848344669
810 0.15295241324425435 0.829129213128906
820 0.15326612734619544 0.8308298043191507
830 0.15351994796449814 0.8322057230448863
840 0.1536933817447237 0.8331458782910722
850 0.15376440134289576 0.8335308635443294
860 0.15353696172617845 0.8322979517749542
870 0.15281314274531557 0.8283742512636572
880 0.15178064315795783 0.8227772452912523
890 0.15035643998816292 0.8150568803198149
900 0.14909623281565887 0.8082255099664155
910 0.14707921609404176 0.797291602800194
920 0.1453146547171037 0.7877262134418586
930 0.14296200061553435 0.7749728726960435
940 0.141221756186295 0.7655393014063706
950 0.13890587604479954 0.7529853060905032
960 0.13665975926602245 0.7408094861875567
970 0.134566684691166 0.7294632822378389
980 0.13243659977599906 0.7179164514808127
990 0.1302054122324125 0.7058215604417108
1000 0.12807634399218917 0.6942802409079347
1010 0.1260486941044689 0.683288693143195
1020 0.1241180099100959 0.6728227800338376
1030 0.12213596855258782 0.6620784684124493
1040 0.12017154676504628 0.6514296695055855
1050 0.11860897645727317 0.6429592396361752
1060 0.11725925128730491 0.6356426073295706
1070 0.11563791182791283 0.626853599809736
1080 0.11500952272609778 0.6234472085637562
1090 0.11397342461179273 0.6178306955842178
1100 0.11408181700410856 0.6184182724458295
1110 0.1136834693445199 0.6162588970261095
1120 0.11456763266220178 0.6210517971204437
1130 0.11568216532663324 0.6270934905561059
1140 0.11689271635334904 0.6336556833253721
1150 0.11816822140928487 0.6405699809225024
1160 0.12027065504000943 0.6519669187342297
1170 0.12338890253373881 0.6688704120232717
1180 0.1262833038350332 0.6845604728893865
1190 0.12955560914328768 0.702299087585304
1200 0.1330398396767142 0.7211865131529301
1210 0.1360826046448359 0.7376808284124491
1220 0.13929839499334626 0.7551130850515778
1230 0.14233800896597215 0.7715903192964164
1240 0.14469688171446696 0.7843773702774783
1250 0.14694711476791142 0.7965755038105505
1260 0.14892043331686336 0.807272530559206
1270 0.1510034236456396 0.81856406951319
1280 0.15327356956908805 0.8308701473531702
1290 0.15541156956732732 0.8424598844394291
1300 0.1574314655971565 0.853409399849428
1310 0.1587368722345247 0.8604857888719791
1320 0.1598627797767305 0.8665891435999246
1330 0.16057715559089825 0.8704616542986172
1340 0.16134582891161672 0.8746285026146534
1350 0.16143065407024557 0.8750883254807049
1360 0.16104217462720852 0.8729824439971111
1370 0.15947364943606934 0.8644797337101849
1380 0.1574895948091407 0.8537245084951169
1390 0.1550861428806763 0.8406958013046097
1400 0.1520432204275748 0.8242006323455995
1410 0.14897093588485802 0.8075462964552402
1420 0.14642623678320663 0.7937519121820563
1430 0.14378146929829028 0.7794150740951948
1440 0.14180498838680106 0.7687009047130461
1450 0.1396567980291129 0.7570559274083941
1460 0.13833755625760039 0.7499045404590807
1470 0.1369156360142184 0.7421965508463595
1480 0.13627367175039315 0.7387165709386719
1490 0.1357810133029717 0.7360459526582037
1500 0.135646256003336 0.7353154560845281
1510 0.13573118391667607 0.7357758359665237
1520 0.13552302736655122 0.7346474544460764
1530 0.1355729967215084 0.7349183298842432
1540 0.1356650392798835 0.7354172770559889
1550 0.1367704284046782 0.7414094049067519
1560 0.13853110478315234 0.7509537343442199
1570 0.14038072198068186 0.7609801969481693
1580 0.14198098796119035 0.7696549686962758
1590 0.14376002870444704 0.7792988482552411
1600 0.14515258094331554 0.7868476388729486
1610 0.14624119085604909 0.7927488094475358
1620 0.146760565798757 0.7955642533390851
1630 0.14728999118506217 0.7984341789888144
1640 0.14784974725957434 0.8014685221793547
1650 0.14860366624799323 0.8055553897505937
1660 0.14907717709305188 0.8081222121108563
1670 0.14982100932942607 0.812154401101951
1680 0.15018890947692493 0.8141487256983116
1690 0.15040906548217634 0.8153421542394371
1700 0.15059663736093096 0.8163589497311733
1710 0.15057364600035353 0.8162343174465301
1720 0.15017285490292415 0.8140616965627391
1730 0.14940600029884038 0.809904707202572
1740 0.14931114774273194 0.8093905275074542
1750 0.14895653140346554 0.807468212193154
1760 0.1491997852457601 0.8087868502098697
1770 0.15007059690053784 0.8135073731934223
1780 0.15030125406338565 0.8147577267372343
1790 0.15110214060640145 0.8190991974936048
1800 0.15186698108294278 0.8232452686083582
1810 0.15212527257692668 0.8246454231964573
1820 0.15276354539497522 0.8281053923997221
1830 0.15265676637558723 0.8275265613604076
1840 0.152160632264066 0.8248371020915625
1850 0.1511493345247829 0.8193550277586009
1860 0.1500901103714657 0.8136131524253589
1870 0.14864661205525304 0.8057881917223001
1880 0.1474863916376613 0.7994988326890581
1890 0.14561356137616527 0.7893465359838177
1900 0.1438107983287356 0.7795740618183643
1910 0.14231486593236245 0.7714648648178684
1920 0.14070964321890028 0.7627632234571393
1930 0.13920466367147533 0.7546049833779921
1940 0.1374266968819855 0.7449669255411087
1950 0.1356274665280725 0.7352136015108742
1960 0.13411765131739678 0.7270291481175268
1970 0.13253314648205242 0.7184398148768015
1980 0.13077161531066592 0.7088908517512486
1990 0.1291091973056982 0.6998791643700951
2000 0.12750101361176217 0.6911614720340443


==> img/case3/PDP1_s1.0_t0.85.txt <==
Time J Jn
0 99.68816102473161 1.0
1 89.50965399865733 0.8978965313288395
2 80.5213213181915 0.8077320364874118
3 72.40577498080918 0.7263227070950387
4 65.16975337282253 0.653736137801304
5 58.875149751588225 0.5905931972903172
6 53.391137340226514 0.5355815253426204
7 47.94298219127282 0.4809295476859951
8 43.366543068249236 0.4350219988258229
9 39.58294118819407 0.39706762349015495
19 19.66193891606423 0.1972344430266529
29 14.519898923191802 0.14565319265534013
39 11.497921479300604 0.11533888639442438
49 9.206165396898097 0.09234963612794644
59 7.405769626726877 0.07428935944449393
69 6.111057159085487 0.06130173429088932
79 5.10615470619792 0.051221274960936786
89 4.532254208644408 0.04546431754839978
99 4.066047485534165 0.040787666697206106
109 3.7936967008121005 0.03805563932382024
119 3.578200391049651 0.035893935190177056
129 3.4465133483347463 0.03457294540200919
139 3.33138411569195 0.03341805166679188
149 3.322641511528412 0.03333035214386289
159 3.2723005346864533 0.03282536763693162
169 3.2962615916700333 0.03306572774325995
179 3.3145989269204623 0.033249674714113185
189 3.338245720296632 0.033486882353747575
199 3.3634869234736238 0.033740083966833104
209 3.4725883647578386 0.03483451123043914
219 3.502387669350984 0.035133436441686164
229 3.5954141516901275 0.0360666112678931
239 3.6350695912554754 0.03646440614300882
249 3.742799912487075 0.03754507931547182
259 3.79105557963378 0.03802914549394946
269 3.909454912555451 0.03921684252541839
279 3.935500845493502 0.039478116609224484
289 4.032525926131784 0.04045140250035664
299 4.0472740903706095 0.040599345486637295
309 4.142027168613418 0.04154984028229614
319 4.13129474366103 0.04144218030700855
329 4.213024474692377 0.04226203424142982
339 4.1803056243757215 0.04193382224533795
349 4.243447155449807 0.04256721271442706
359 4.203244481675792 0.04216392837894773
369 4.256906803771406 0.042702230234895305
379 4.255999311077986 0.04269312692027808
389 4.297951929784416 0.043113965445888185
399 4.210891166793101 0.042240634429482775
409 4.222437559063044 0.04235645954002001
419 4.132784404295068 0.04145712351208652
429 4.129892561003334 0.04142811461813154
439 4.059266013157139 0.04071963983917887
449 4.0420059867798575 0.04054649965683565
459 3.978298200509422 0.03990742892250211
469 3.970000385319553 0.039824191202951734
479 3.892324494954355 0.03904500248518687
489 3.852599238528458 0.03864650725749337
499 3.7833621371981927 0.03795197040759513
509 3.780461416455224 0.037922872461428295
519 3.7027980481272045 0.03714380935574264
529 3.7027972170125096 0.03714380101859722
539 3.642385105758872 0.0365377901279093
549 3.6351060656057257 0.03646477202748171
559 3.5924269841389753 0.036036646149463336
569 3.6109356566006907 0.03622231185210503
579 3.5636560028923006 0.03574803633912149
589 3.5842335211045793 0.03595445521575393
599 3.540461384409446 0.03551536459310443
609 3.5458462992378568 0.035569382189307
619 3.496662756520675 0.035076008229835726
629 3.526626471202256 0.03537658268495229
639 3.4877935386314993 0.03498703860899002
649 3.545848115029461 0.03556940040402363
659 3.538503580331808 0.03549572530938695
669 3.597598168666913 0.03608851975686848
679 3.5919067201837374 0.03603142723530252
689 3.667894934912202 0.03679368640376699
699 3.6763795592552313 0.036878798058509264
709 3.7640307227276564 0.03775805154830611
719 3.7793157217580156 0.03791137967547025
729 3.8787579671472043 0.03890891282651833
739 3.8942685938572996 0.039064504288439744
749 4.006230965866184 0.040187630353340345
759 4.0487723827805695 0.04061437527948891
769 4.162937643997836 0.04175959914603153
779 4.20413435333391 0.04217285493200048
789 4.2890982664383825 0.0430251518570425
799 4.310963069334511 0.043244483848638805
809 4.396776786349487 0.044105305395880375
819 4.351798065746652 0.04365411119046539
829 4.408994567803742 0.04422786540028475
839 4.392619890265586 0.04406360640132405
849 4.384353029344679 0.043980679192757555
859 4.2993222762106225 0.043127711776566977
869 4.298344489848779 0.04311790332637798
879 4.232189146537932 0.042454280458518734
889 4.195898371727644 0.04209023748252999
899 4.083836178004259 0.04096611007791689
909 4.0558348571283105 0.040685220947371065
919 3.9286153170774414 0.03940904593578361
929 3.8953673911117903 0.03907552663295082
939 3.8168944640218827 0.038288342615478185
949 3.727735311138502 0.03739396205948357
959 3.637615953089979 0.036489949415232203
969 3.5651782484586088 0.035763306412825935
979 3.4754270048413822 0.03486298642803898
989 3.389239379706659 0.03399841410321355
999 3.3051782160239123 0.03315517291169542
1009 3.229639929974706 0.03239742710444288
1019 3.1488434742623808 0.03158693511741264
1029 3.076181175976547 0.03085803915284763
1039 3.01281365995845 0.030222381765182747
1049 2.964948361947356 0.029742231489371967
1059 2.9237470856587935 0.029328929891017267
1069 2.883306473193511 0.02892325872555912
1079 2.84860866235649 0.028575195219518387
1089 2.8444028117935867 0.028533005148805177
1099 2.828596938367072 0.028374451983975573
1109 2.8474042149322076 0.028563113068419386
1119 2.850912067473315 0.028598301324527724
1129 2.8918277141241315 0.029008737691597085
1139 2.913255848843645 0.029223689341815587
1149 2.9610901342638236 0.029703528521598542
1159 2.9965100469378356 0.030058835634398273
1169 3.069057645131453 0.030786581010056463
1179 3.089065500815802 0.030987285441542414
1189 3.1961017852388958 0.032060996535445925
1199 3.223531800971534 0.032336154743308074
1209 3.3092845855290354 0.03319636505991956
1219 3.3618389921691305 0.03372355310411527
1229 3.4855331303046206 0.03496436381688188
1239 3.5280619625878913 0.03539098250305385
1249 3.6739707090161575 0.036854634203801626
1259 3.7433737357712284 0.03755083549833501
1269 3.8706599867473903 0.038827679705989555
1279 3.926713854707908 0.03938997183159724
1289 4.048646400437292 0.040613111515146356
1299 4.080623408883252 0.04093388188664541
1309 4.205614968391384 0.04218770739835409
1319 4.206526085835513 0.04219684707386584
1329 4.268680967209296 0.04282034018212333
1339 4.262697099020599 0.04276031431619114
1349 4.328540026890748 0.0434208032568369
1359 4.301211455264641 0.043146662663358336
1369 4.332524180100617 0.04346076941900616
1379 4.291195965903593 0.0430461944707656
1389 4.34665819294556 0.04360255167980477
1399 4.3371631988605115 0.04350730472181652
1409 4.336876147567518 0.04350442522950728
1419 4.25212425636809 0.042654255155867314
1429 4.262830866008547 0.04276165617049533
1439 4.212019184792077 0.04225194989550583
1449 4.221392960023804 0.04234598087305994
1459 4.167992547750026 0.041810306308248474
1469 4.129676609516325 0.041425948347986824
1479 4.041094979170297 0.04053736108310537
1489 3.9753697949933122 0.039878053262584146
1499 3.8595137860095923 0.03871586902934328
1509 3.7856196418655625 0.03797461607227752
1519 3.6857443168437216 0.03697273857754609
1529 3.6345995252668173 0.03645969077877874
1539 3.5697587440505836 0.035809254653267834
1549 3.5579272518040077 0.035690569624624954
1559 3.5296453456563848 0.03540686586424958
1569 3.525265391323085 0.035362929309614835
1579 3.510554376944819 0.03521535898404111
1589 3.5063623828743897 0.03517330791170375
1599 3.470361663586514 0.034812174564295084
1609 3.472572374666605 0.034834350829333637
1619 3.425387093707596 0.03436102199595991
1629 3.4322086427172347 0.03442945087396826
1639 3.420415185668607 0.03431114738710083
1649 3.444918573079825 0.034556947762585125
1659 3.4194452963701654 0.034301418154577414
1669 3.465509242311878 0.03476349856079822
1679 3.4570068285103583 0.03467820845499106
1689 3.5158550638087798 0.03526853166582672
1699 3.4978057745388904 0.035087474165273455
1709 3.543358644945941 0.035544427828966274
1719 3.5062731606088606 0.03517241289804704
1729 3.5726589133881186 0.035838347068131576
1739 3.566456461180964 0.035776128524390806
1749 3.6108277267375772 0.03622122917727179
1759 3.6073053092964638 0.03618589481655227
1769 3.697737524306998 0.037093045817041675
1779 3.6801064212759345 0.03691618326034661
1789 3.7712402723171072 0.037830372569331486
1799 3.7882101027371684 0.038000601714353544
1809 3.8583258094815416 0.038703952102440035
1819 3.877369583654665 0.0388949855609507
1829 3.930539655824481 0.039428349519351195
1839 3.9109251610095903 0.03923159100145633
1849 3.9419499328882512 0.03954280921994632
1859 3.90673891441317 0.03918959758364835
1869 3.9315642927826726 0.039438627941058034
1879 3.8961988752028853 0.039083867483885856
1889 3.8806175533835354 0.03892756685942671
1899 3.827626361238382 0.03839599729689854
1909 3.7964626559350427 0.03808338539812345
1919 3.7301753654837295 0.037418438931362284
1929 3.6873705010630795 0.036989051289132324
1939 3.6101517041788767 0.03621444780472212
1949 3.5571750593231193 0.03568302417014815
1959 3.4858548806378202 0.03496759138502931
1969 3.4133840207965402 0.034240615793381064
1979 3.335935977301179 0.03346371267169396
1989 3.2705572756387684 0.03280788051479229
1999 3.2020332977341197 0.03212049720668162


==> img/case3/PDP1_s1.0_t0.85_re.txt <==
time value rel_value
1 0.18447355469125729 1.0
2 0.18104598903481947 0.9814197451652388
3 0.17806090831855265 0.9652381264976592
4 0.17530222355454628 0.9502837620706094
5 0.17287432041906417 0.9371225090143349
6 0.17079132997221463 0.9258309694202955
7 0.1689859931682973 0.9160445433553843
8 0.166795207414549 0.9041686635989885
9 0.1651351038893371 0.8951695226218965
10 0.16382161117525876 0.8880493003424664
20 0.15323808242224315 0.8306777775205171
30 0.14562042523143648 0.7893837437845926
40 0.13703391171281096 0.7428377034429497
50 0.12922212334112074 0.7004913173456885
60 0.12206711204890656 0.6617052089292865
70 0.1170587138706164 0.6345555278453369
80 0.1121982503980674 0.6082077758291541
90 0.10874587284422521 0.5894930198869257
100 0.10550649542296667 0.571932901708035
110 0.1037644454807928 0.562489543037523
120 0.10170180532549675 0.5513083189387724
130 0.10079005872982427 0.546365894550635
140 0.09932378072201485 0.5384174489847464
150 0.09901117222038158 0.53672285106714
160 0.09850952580887182 0.5340035105505584
170 0.09860376442111882 0.5345143621596398
180 0.09850055595847992 0.5339548865057357
190 0.09906302529357085 0.5370039378238626
200 0.09914437016372765 0.5374448946335958
210 0.09977471025988946 0.5408618618905925
220 0.10038280237813087 0.5441582266148433
230 0.100907925819034 0.5470048321447362
240 0.10162224187687989 0.5508770189144951
250 0.10313878684123351 0.5590979531665172
260 0.10403940394268898 0.5639800464452138
270 0.10568421999299418 0.5728963166014324
280 0.10625689831885866 0.5760007091352183
290 0.1070740542552263 0.5804303735266009
300 0.10720056278346646 0.5811161549029715
310 0.10832788818341009 0.5872271955983729
320 0.10857136062050725 0.5885470185806136
330 0.10927063817434858 0.5923376841587322
340 0.10940033847825642 0.593040767612211
350 0.11000555074727922 0.5963215211599795
360 0.10991968623239819 0.5958560641191329
370 0.10998862968804349 0.5962297949542149
380 0.11004646670444099 0.5965433196569524
390 0.11045493889752997 0.5987575784637099
400 0.11042002207834163 0.598568300281009
410 0.11104007648785366 0.6019295105669483
420 0.11103530674266127 0.6019036545834151
430 0.11137589815775144 0.6037499431512274
440 0.11138965868685649 0.6038245366566656
450 0.11146233695736407 0.6042185132926621
460 0.11106794238023973 0.6020805668656828
470 0.11037224815263519 0.5983093258942119
480 0.10937661458599239 0.5929121643969495
490 0.1088528598249591 0.5900729782495916
500 0.10766137525384718 0.5836141415176489
510 0.10717356790036436 0.580969820198535
520 0.10581032807691589 0.5735799272367496
530 0.10519553900215634 0.5702472594416909
540 0.10432193303551102 0.5655115889651967
550 0.10367569017013992 0.5620084154807767
560 0.10305505820228485 0.5586440743485543
570 0.10275293439685163 0.5570063121991836
580 0.1019663822492964 0.5527425457808932
590 0.10143438191473891 0.5498586617713513
600 0.10124324637401896 0.5488225482696635
610 0.10150216401422926 0.5502260970907595
620 0.1012277717231559 0.5487386627995269
630 0.10150983999793338 0.5502677073026783
640 0.10134387941393322 0.5493680629917205
650 0.10144351140598522 0.5499081512022975
660 0.10140404270800948 0.5496941980530682
670 0.10185097051078627 0.5521169182284602
680 0.10181788210610543 0.5519375515721596
690 0.10214466717762152 0.5537089982820309
700 0.10192168231148177 0.5525002349635545
710 0.10251005683260954 0.555689713922273
720 0.10222737908618594 0.5541573655762095
730 0.10347938054158831 0.5609442541223633
740 0.1031863066815845 0.5593555501994931
750 0.1038435367172518 0.5629182832794041
760 0.10434480132412682 0.5656355540975111
770 0.10624088620878425 0.5759139101894224
780 0.1072803635462321 0.5815487413671897
790 0.10917715291054042 0.5918309163243691
800 0.11005499815565535 0.5965895672138374
810 0.11129028927149567 0.6032858718300073
820 0.11169503410251043 0.6054799252361561
830 0.11247873198217019 0.6097282191499986
840 0.11239049460282098 0.6092498992114206
850 0.11290597261446547 0.612044218497495
860 0.11218964733177361 0.6081611400590125
870 0.11203230895543685 0.6073082352803297
880 0.11079740154070529 0.6006140106430999
890 0.1097628417439846 0.5950058366235113
900 0.10897080562314336 0.5907123425117573
910 0.10823284005258357 0.5867119557257224
920 0.10728280420750011 0.5815619717799287
930 0.10599250221036673 0.574567462462358
940 0.10541425686696361 0.5714328920662333
950 0.1043721649546437 0.5657838877194368
960 0.1032368116085339 0.5596293288830227
970 0.10237513184554961 0.5549583083433771
980 0.1014056895580513 0.549703125349149
990 0.10034206997820887 0.5439374231506818
1000 0.0992357880118045 0.5379404553562688
1010 0.09819116468683269 0.5322777286488004
1020 0.09709061805321323 0.5263118511252639
1030 0.09591619422098056 0.5199454977788548
1040 0.09475352517923223 0.5136428651673988
1050 0.0940812081369123 0.5099983479711798
1060 0.0934579486673657 0.506619763595822
1070 0.09257665975486286 0.5018424451667506
1080 0.09247592200558831 0.501296362832927
1090 0.09184133543809705 0.4978563761716772
1100 0.09186763912624517 0.49799896402494503
1110 0.09145497379880504 0.49576197494469026
1120 0.09196288903681676 0.4985152977115323
1130 0.0927922531138205 0.5030111403725132
1140 0.09322287103824414 0.5053454474505349
1150 0.09379697342709145 0.5084575595893623
1160 0.09444234759338196 0.5119560240027068
1170 0.09611134712124247 0.5210033887084708
1180 0.09671887947127279 0.5242967190237408
1190 0.09784090657610872 0.5303790385557398
1200 0.09873629786833028 0.53523280360472
1210 0.09945511966425548 0.5391294152200177
1220 0.09979706187007835 0.5409830261963723
1230 0.1011941203974829 0.5485562446435515
1240 0.1012697634114349 0.5489662926532979
1250 0.10212432648074025 0.5535987347978404
1260 0.10269469717654392 0.5566906180586052
1270 0.10390524426184075 0.5632527894621044
1280 0.10502075060170209 0.5692997610279112
1290 0.10660544837554975 0.577890140155694
1300 0.10797296255729658 0.5853032036922836
1310 0.10932898906092614 0.5926539944649722
1320 0.11000464277083674 0.5963165991729554
1330 0.11099613814346228 0.6016913282189964
1340 0.11178628072707865 0.6059745577850921
1350 0.11253230036743392 0.6100186043239245
1360 0.11312984588192142 0.6132577976895404
1370 0.11347908897071103 0.6151509855200352
1380 0.11366506150199794 0.6161591112191261
1390 0.11405823269035832 0.6182904258621296
1400 0.11355336269433787 0.6155536108380714
1410 0.1125496717470252 0.6101127716403203
1420 0.11170346069957726 0.6055256043964072
1430 0.11052147256463775 0.5991182462419133
1440 0.10971801463442078 0.5947628364295873
1450 0.10844255748570002 0.587848798529383
1460 0.10739179486630362 0.58215279174318
1470 0.10589596821154458 0.5740441679501246
1480 0.10479858840989041 0.5680954572880961
1490 0.10360938140983714 0.5616489668843979
1500 0.10248666556778335 0.5555629138242029
1510 0.10170942227075844 0.5513496091132608
1520 0.10087240007703463 0.5468122530942656
1530 0.10027271907418217 0.5435614836067035
1540 0.09961285910395436 0.539984494095485
1550 0.09925025802499313 0.5380188948551599
1560 0.09921673253836624 0.5378371588514113
1570 0.09876391564702804 0.535382514921033
1580 0.09807216625300805 0.531632658226518
1590 0.09747667153791312 0.5284045818982248
1600 0.09706830520248795 0.5261908969279936
1610 0.09684905152269607 0.5250023597408676
1620 0.09640540127499454 0.5225974066382723
1630 0.09605860698354526 0.5207174933247911
1640 0.09612643926427498 0.5210852006682272
1650 0.09629294351555508 0.521987792107736
1660 0.09607140509582131 0.5207868697310596
1670 0.09584275228670115 0.5195473814504611
1680 0.0955213703150297 0.5178052240327796
1690 0.09568171191852397 0.5186744087989247
1700 0.096087096029571 0.5208719276342152
1710 0.09603211156967283 0.5205738661587359
1720 0.09620545404007809 0.5215135264297996
1730 0.09616737815935776 0.5213071235077978
1740 0.09717583907970669 0.5267738199241851
1750 0.09819429251327635 0.5322946840679601
1760 0.09945498990522662 0.5391287118182261
1770 0.1012079754425862 0.5486313505042614
1780 0.10161955226941875 0.5508624390064664
1790 0.10271186435684375 0.5567836784451118
1800 0.10310149657600302 0.5588958089334704
1810 0.10347281842368203 0.5609086819889089
1820 0.10410112178905191 0.564314608472092
1830 0.10426617736610155 0.5652093468931404
1840 0.10417668247422932 0.5647242101914488
1850 0.10449273539025206 0.5664374796980277
1860 0.10457504974094944 0.5668836918981187
1870 0.10469835235154608 0.5675520945361174
1880 0.10513929549933845 0.5699423729070761
1890 0.10488787845063813 0.5685794835264214
1900 0.10468008018895524 0.5674530442271372
1910 0.10458153970274922 0.5669188728855
1920 0.10432077996749392 0.5655053383781191
1930 0.10415403446070884 0.5646014391332428
1940 0.10357891661754037 0.5614838223879537
1950 0.10291235644080736 0.5578705121882961
1960 0.10245236960380796 0.5553770011928082
1970 0.1018490533474094 0.5521065256094201
1980 0.10089025291734603 0.5469090303279525
1990 0.10001238569646927 0.5421502603115889
2000 0.0991296945676164 0.5373653407043846


==> img/case3/PDP2_s1.0_t0.85.txt <==
Time J Jn
0 99.68816102473161 1.0
1 89.7129623726809 0.8999359748488492
2 80.90048166790248 0.8115355006682479
3 72.80832300961485 0.730360779667225
4 65.6076504240882 0.6581288063666018
5 59.33156219003202 0.5951715989154667
6 53.84720072548668 0.5401564255170455
7 48.034460405348035 0.4818471913974938
8 43.399635208971134 0.4353539554030305
9 39.63556408605905 0.397595498589104
19 19.21155446992237 0.19271650988883404
29 14.250192055876811 0.14294768716158265
39 11.015112513178385 0.11049569377095489
49 8.52351167161035 0.0855017444799263
59 6.655198065111967 0.06676016486512255
69 5.335841365566353 0.0535253264852843
79 4.389810980022842 0.044035429432124594
89 3.862646159971706 0.03874729075414906
99 3.560931055908268 0.035720701629001234
109 3.3522399620173235 0.03362726253106091
119 3.262841921322061 0.03273048562419146
129 3.181664919311922 0.0319161762701449
139 3.204979796595425 0.03215005436603753
149 3.255763545537347 0.032659480444519634
159 3.2314599556656267 0.03241568429438611
169 3.241057599780342 0.03251196096371232
179 3.2742432089102333 0.03284485514882682
189 3.271635426356987 0.03281869574808716
199 3.304386201699523 0.033147227993098785
209 3.3509196484532437 0.03361401809410362
219 3.351148941771611 0.03361631819991368
229 3.3704139793636783 0.03380957121405332
239 3.3492464694773045 0.033597233964887674
249 3.376543156290568 0.033871054712834775
259 3.3617361935885715 0.033722521902621504
269 3.368275936241332 0.033788123901750955
279 3.3176190403640975 0.03327997032206292
289 3.3079140907459417 0.03318261724103108
299 3.275397531712975 0.032856434485739806
309 3.261360798527395 0.03271562806458316
319 3.2076459159021202 0.032176798959169646
329 3.196749551813423 0.03206749446426584
339 3.14821756318412 0.03158065642722689
349 3.157541944179057 0.03167419191728999
359 3.1270262416919485 0.031368080317141826
369 3.136532872648274 0.031463444007861
379 3.113134332202323 0.03122872666323924
389 3.126258496683877 0.03136037885088766
399 3.0744982927895137 0.030841157677958992
409 3.083530297514493 0.030931760259370226
419 3.058145756769389 0.030677120786797286
429 3.0598760266865486 0.03069447761131259
439 3.0503364610541 0.030598783543587915
449 3.054890604140658 0.030644467434631187
459 3.057536130409434 0.030671005453204125
469 3.071573247087514 0.030811815721281968
479 3.0594903221713046 0.030690608500765465
489 3.045918985843872 0.03055447060647664
499 3.032070370616981 0.03041555124950851
509 3.0248376195746496 0.030342997488179348
519 3.0124820972589545 0.030219055766427354
529 3.0004528207106564 0.030098386707788447
539 3.012340078819692 0.030217631139492697
549 3.008283155566855 0.030176935000541645
559 2.999470615457613 0.030088533930458152
569 3.01029272365369 0.03019709354360411
579 3.012311995849023 0.030217349431310096
589 3.022089025690613 0.03031542556934984
599 3.039930399427128 0.030494397410670983
609 3.037061453571373 0.03046561820734068
619 3.0567534615026783 0.030663154281122
629 3.0786705917779935 0.030883011183386228
639 3.0601506486703483 0.03069723242172314
649 3.0520957363820194 0.030616431329541987
659 3.0678878180931966 0.03077484614579343
669 3.0585284579733982 0.030680959770284143
679 3.044709835152826 0.03054234127558502
689 3.0545933820803186 0.030641485916492184
699 3.0601470464212674 0.030697196286548774
709 3.0730721505934033 0.03082685164420884
719 3.0627569880080294 0.030723377345161285
729 3.1037790949167743 0.031134881645040663
739 3.091975224203402 0.031016473695771304
749 3.1439719297032727 0.03153806728286707
759 3.1409599232767214 0.03150785299868739
769 3.1712244708027133 0.03181144519273422
779 3.164765875187344 0.031746657202375295
789 3.1831416414820177 0.031930989685849585
799 3.1688502416365623 0.031787628631753
809 3.1597143887551153 0.03169598432025667
819 3.129007312972084 0.03138795300071599
829 3.1282775621422596 0.03138063266475711
839 3.120026823697531 0.031297867185286765
849 3.0952115928632766 0.03104893862065914
859 3.089271727844719 0.0309893541629111
869 3.0954013536433758 0.031050842164451586
879 3.0929550082085258 0.031026302184882268
889 3.0877558539125554 0.030974148004862027
899 3.0846839948577194 0.030943333322122783
909 3.0850004877788977 0.030946508151690557
919 3.061361860996495 0.030709382433456694
929 3.06622040368312 0.030758119842560064
939 3.0559187875984755 0.03065478143227392
949 3.0302756676851614 0.030397548079288784
959 3.0194962785355273 0.030289416992920766
969 3.0065517607683616 0.03015956689202509
979 2.9942012950255226 0.030035675894178566
989 2.974162166476264 0.029834657755783107
999 2.9421233668321007 0.02951326753938404
1009 2.9336420860325303 0.029428189424667225
1019 3.0374166491778403 0.030469181274437276
1029 3.022455687467192 0.030319103656825927
1039 2.9945313888576868 0.030038987158312352
1049 2.963886518643297 0.029731579840338185
1059 2.9803890733652625 0.029897121611320108
1069 2.939633323969175 0.02948828921861526
1079 2.978822855973461 0.02988141044385848
1089 2.986414413030517 0.029957563489305596
1099 3.0194569483273863 0.030289022460533603
1109 2.99357534593902 0.030029396822721453
1119 3.015530012672686 0.030249630263763858
1129 3.0348729886583503 0.030443665099865062
1139 3.081836156412929 0.030914765853172443
1149 3.0707672188595283 0.030803730225274217
1159 3.0710576891107535 0.030806644014115734
1169 3.073378172979116 0.030829921440888475
1179 3.0639035061858793 0.03073487839168541
1189 3.10016928179091 0.031098670593610305
1199 3.0531360411936035 0.03062686691989585
1209 3.0597221821939833 0.030692934353908862
1219 3.0501889345233444 0.030597303663437263
1229 3.082558127823968 0.03092200815159201
1239 3.062006932605457 0.03071585332831854
1249 3.120482365486378 0.03130243685318077
1259 3.118899939142343 0.03128656308915735
1269 3.163339730576372 0.03173235114440098
1279 3.171063561559209 0.031809831066825486
1289 3.2051256852810366 0.03215151781650258
1299 3.1943749315378454 0.03204367397995589
1309 3.2073779070333583 0.03217411048677727
1319 3.223159663950481 0.03233242173211369
1329 3.2346555817065252 0.03244774051859619
1339 3.2831768004678943 0.03293447052005876
1349 3.3257978102946524 0.03336201386511239
1359 3.3570568551169564 0.03367558214143508
1369 3.3726226762959275 0.03383172727460801
1379 3.3586026462099774 0.03369108840694476
1389 3.3642127950188865 0.033747365388596746
1399 3.3520449359292996 0.03362530616948277
1409 3.340425599044802 0.03350874933098702
1419 3.3031268392492197 0.03313459497391819
1429 3.3149230458807235 0.033252926042625315
1439 3.3684323150508084 0.03378969258160089
1449 3.3807380277235195 0.03391313464880542
1459 3.4051408492908015 0.034157926220005415
1469 3.4015877130504255 0.034122283710364826
1479 3.4012278051937868 0.034118673373360525
1489 3.3927657044053894 0.03403378765873391
1499 3.400529567922079 0.034111669158772444
1509 3.3562564122903256 0.0336675526741603
1519 3.388024967438975 0.033986231991965835
1529 3.34157904090112 0.0335203198308785
1539 3.3807703025569316 0.03391345840674297
1549 3.3291807834294103 0.033395949420748916
1559 3.3125335629571575 0.03322895646691037
1569 3.3141493832549846 0.03324516521508284
1579 3.3295674348388187 0.0333998280298579
1589 3.2902075289792814 0.03300499773652174
1599 3.3152727144691205 0.03325643366664809
1609 3.2847777337280775 0.032950529932166746
1619 3.2509936107645645 0.0326116318863383
1629 3.241472483026329 0.03251612277431974
1639 3.2308959366124324 0.03241002646052303
1649 3.2063391181733976 0.032163690103360794
1659 3.209596184049246 0.0321963626478472
1669 3.1995186727440843 0.03209527229567728
1679 3.2012387099798376 0.03211252647328546
1689 3.2228605820715006 0.032329421557610455
1699 3.2180667840935513 0.0322813336209019
1709 3.2493741563942273 0.03259538668376168
1719 3.2080170606423932 0.03218052201651626
1729 3.2397838940803583 0.03249918406335734
1739 3.224276496716482 0.03234362499591673
1749 3.216688298219129 0.03226750564112725
1759 3.193341483625428 0.03203330717308741
1769 3.2166350980246627 0.03226697197500362
1779 3.1927481345635518 0.032027355121652445
1789 3.2156060404915867 0.03225664920926596
1799 3.219136054024688 0.0322920597685221
1809 3.2440608920126754 0.032542087833357235
1819 3.2406632382015763 0.032508005011724524
1829 3.2607172373976723 0.03270917232176368
1839 3.2366418310469873 0.032467665144750836
1849 3.221129139806573 0.03231205297294474
1859 3.1892866928117396 0.031992632425233626
1869 3.1944831550547157 0.03204475960051261
1879 3.1421850529320046 0.03152014261906648
1889 3.130795413630892 0.031405889941676965
1899 3.0897023218497455 0.03099367357256417
1909 3.075066545957503 0.030846857985419255
1919 3.045315270177354 0.030548414564712877
1929 3.028727554446466 0.03038201851968229
1939 2.9913018237726723 0.03000659048199877
1949 2.974975270162812 0.02984281422770705
1959 2.9566098364728726 0.029658585393498912
1969 2.9310374165826625 0.029402061252343716
1979 2.9018919919169206 0.029109695294679886
1989 2.8719925919877776 0.02880976599894611
1999 2.8675937508578597 0.028765639985538896


==> img/case3/PDP2_s1.0_t0.85_re.txt <==
time value rel_value
1 0.18447355469125729 1.0
2 0.18117867401916501 0.9821390080675427
3 0.17834740829492762 0.9667911945070792
4 0.17569294207986846 0.9524017812413035
5 0.17337669138929465 0.9398457772414327
6 0.17140755149940134 0.9291714022981573
7 0.16971493536790652 0.9199960159706826
8 0.16748960134460286 0.9079328558769333
9 0.16591231437078618 0.8993826494451415
10 0.1647081610512801 0.8928551375666969
20 0.1540765140301617 0.8352227737359463
30 0.14534815471737172 0.787907811288358
40 0.13486078842059415 0.7310575689090116
50 0.12566986171837527 0.6812351067268241
60 0.11695454434924128 0.633990842454255
70 0.11079442875009488 0.6005978956470216
80 0.10439516935137115 0.5659085906708488
90 0.10008244537786658 0.5425300420180484
100 0.09601249515395612 0.5204675288804765
110 0.09417750416610433 0.5105203524902189
120 0.09224338100177332 0.5000357973052328
130 0.09177484330372986 0.4974959335354496
140 0.09046711621695795 0.49040696574838344
150 0.09052896083565855 0.49074221498670434
160 0.08967813597352568 0.48613003703221735
170 0.08966279456581146 0.4860468738506985
180 0.08935949688770907 0.48440274833574326
190 0.08975230086565544 0.4865320723930792
200 0.08988582894810727 0.4872559055878984
210 0.09031253911080821 0.4895690293492695
220 0.09045341603185614 0.49033269935760054
230 0.09005014175471084 0.4881466175757417
240 0.0899074681265093 0.4873732079212233
250 0.08997880455977397 0.4877599106840343
260 0.089410158754115 0.4846773777615746
270 0.08914903362458715 0.4832618625135225
280 0.08835142312504157 0.478938150635793
290 0.08785918576355671 0.4762698149911056
300 0.08755555376665691 0.4746238771903842
310 0.08756410192399432 0.4746702153083421
320 0.08732978209549311 0.4734000070722978
330 0.08658922280717883 0.46938556018014727
340 0.08591752904711134 0.4657444216918058
350 0.08533009264574959 0.46256002812198
360 0.08516417708376087 0.46166062786774625
370 0.08459710901612127 0.4585866475967602
380 0.08486439271777574 0.4600355474247155
390 0.08494525689608244 0.4604738984850723
400 0.08530518212832491 0.46242499241203033
410 0.08590974829529097 0.46570224354961415
420 0.08672560697158434 0.4701248757131176
430 0.08715417490496262 0.4724480701357304
440 0.08768738082645156 0.4753384894285192
450 0.08767917303474186 0.4752939963751738
460 0.08786896102231645 0.4763228050187337
470 0.08720730861400061 0.4727360990032118
480 0.08680462218498507 0.4705532038468329
490 0.08661913445202922 0.4695477061576585
500 0.08622275132497856 0.467398980137205
510 0.08646172007673243 0.4686943894014424
520 0.08632602540215978 0.4679588114764669
530 0.08652784756760099 0.4690528553668174
540 0.08705417947659759 0.4719060117982501
550 0.08718882731091264 0.47263591497890056
560 0.08746811243005585 0.4741498724651681
570 0.08759973437565073 0.4748633728138504
580 0.08759864605032411 0.4748574731859691
590 0.08705084412359758 0.4718879314126599
600 0.08771877379744938 0.47550866542502107
610 0.08807754050484032 0.4774534791843232
620 0.08832552701369178 0.478797772187548
630 0.08846505276201218 0.4795541177166072
640 0.08840969291610702 0.47925402133695105
650 0.08808332163017685 0.47748481768889206
660 0.08845970162682809 0.4795251101160704
670 0.08848975934483534 0.4796880479315072
680 0.08888767992529281 0.4818451082273499
690 0.08862114875422944 0.48040028774069826
700 0.0881227843722071 0.4776987385519464
710 0.08749777878296418 0.4743106887564678
720 0.08655340371681611 0.4691913909377175
730 0.08651539570691044 0.4689853559319451
740 0.08569256172312736 0.4645249118040038
750 0.08534536014172221 0.46264279064042435
760 0.0853736374497589 0.46279607715395205
770 0.08619045100883956 0.4672238855758568
780 0.08665717155992823 0.469753898898741
790 0.0874152780742519 0.4738634663410362
800 0.0875428903295239 0.47455523083533235
810 0.08767913097317044 0.4752937683664953
820 0.08774668094561032 0.475659945364347
830 0.08765222410689451 0.4751479107864158
840 0.08743958859343874 0.47399524956182104
850 0.0873898027756963 0.47372536904791346
860 0.08781695948200809 0.4760409134468203
870 0.08788112474941036 0.4763887425300169
880 0.08754390731547756 0.47456074374451523
890 0.0865957445766624 0.4694209135916131
900 0.08735945594297677 0.4735608639904253
910 0.08670490346521534 0.47001264549993804
920 0.08713024169370834 0.47231833223755665
930 0.08610673700256963 0.46677008607917536
940 0.08651908398475933 0.4690053494635657
950 0.08609411916392974 0.4667016869058575
960 0.08604524352579362 0.4664367403219533
970 0.08574095928097805 0.46478726679538285
980 0.08538557667533349 0.4628607976803959
990 0.08474592568228159 0.45939335762308015
1000 0.08396217944272096 0.4551448015583784
1010 0.08352459606761418 0.4527727359480033
1020 0.08257709047565703 0.4476364680772891
1030 0.08235889167202362 0.4464536491957502
1040 0.08238520681208003 0.4465962991278798
1050 0.08280202235193067 0.44885578580903707
1060 0.0831078400648712 0.45051357200745645
1070 0.08283954856592458 0.44905920908050123
1080 0.08346841957906041 0.452468212686402
1090 0.0835304525705581 0.4528044830618578
1100 0.08418959900800473 0.456377604632317
1110 0.0839494134658958 0.45507559935296454
1120 0.08485065848678194 0.45996109647689926
1130 0.08594437597811065 0.4658899543728681
1140 0.0864048543440321 0.4683861298636702
1150 0.08641456908270465 0.46843879182212167
1160 0.08636865247227114 0.4681898856278959
1170 0.08706838033768237 0.47198299226902024
1180 0.08675671943372913 0.4702935311184784
1190 0.08670299769951556 0.4700023146657815
1200 0.08633937435725204 0.4680311739086573
1210 0.08561363321999338 0.4640970537120075
1220 0.08492190286643217 0.4603473002326054
1230 0.08499132950746342 0.4607236503341007
1240 0.08431107151871615 0.45703608660776723
1250 0.08450370728163802 0.4580803325607672
1260 0.08498359422084902 0.4606817186511158
1270 0.08554504808140864 0.46372526525322527
1280 0.0864802920654462 0.468795065017223
1290 0.08704499739730243 0.47185623729636805
1300 0.0880103320443938 0.47708915346533876
1310 0.08853838211571034 0.4799516237646741
1320 0.08960569417637389 0.4857373422783648
1330 0.09037036695197793 0.48988250431464603
1340 0.09242978184133573 0.5010462447911849
1350 0.09318920127034662 0.5051629293223736
1360 0.09447959747912939 0.5121579493453922
1370 0.09393073053542739 0.5091826342948387
1380 0.09366382287083648 0.5077357729003282
1390 0.09314604894492062 0.5049290078505495
1400 0.09248808492366016 0.5013622959586381
1410 0.09133200489025455 0.49509538124915325
1420 0.0915408483526941 0.4962274864053047
1430 0.09099736319561921 0.4932813451115865
1440 0.09173030136074997 0.49725447918143967
1450 0.09130404531873655 0.49494381713165797
1460 0.09147214298198976 0.4958550461884978
1470 0.0904672450961569 0.49040766438076555
1480 0.09029001128542714 0.4894469098106789
1490 0.08960849241224896 0.4857525110426885
1500 0.08973793077281057 0.48645417454550466
1510 0.08954789496887426 0.48542402253128036
1520 0.08993480571216655 0.48752140035836156
1530 0.08997304829895927 0.48772870696584103
1540 0.09024768458002669 0.48921746388564485
1550 0.0899957925316822 0.48785199961210135
1560 0.0903515739591746 0.4897806306730025
1570 0.09005451864051717 0.4881703439348594
1580 0.08986173099326097 0.4871252746425218
1590 0.08919692010575457 0.48352144704447364
1600 0.08917637650166042 0.48341008363453375
1610 0.08919899962197671 0.48353271975088197
1620 0.08905881595872284 0.48277280777602744
1630 0.08885396054808488 0.481662321175491
1640 0.08934691102827068 0.48433452251627845
1650 0.08933859158302479 0.484289424207961
1660 0.08938664754915347 0.4845499274882773
1670 0.08876373955585405 0.48117324840632464
1680 0.0884299321801052 0.47936373497060464
1690 0.08817612742831607 0.47798790225456084
1700 0.08855009195090233 0.480015100804576
1710 0.0883056698353451 0.47869012977571335
1720 0.08798021940787375 0.47692591794591455
1730 0.08739882529100673 0.47377427858036936
1740 0.08805617095818626 0.4773376384791889
1750 0.08841956458603342 0.47930753399323894
1760 0.08910894808723992 0.4830445655821855
1770 0.09018413174215327 0.4888729546795433
1780 0.08987051036767227 0.4871728661492068
1790 0.09022079905137928 0.48907172197324766
1800 0.09041245061078067 0.4901106327251012
1810 0.09023703477235259 0.4891597330759799
1820 0.09058191103694083 0.491029249089619
1830 0.09033500465792148 0.4896908112878832
1840 0.08983812541799954 0.48699731280375885
1850 0.08937581555464497 0.48449120907453697
1860 0.08933793382341723 0.48428585860416123
1870 0.0889278962665676 0.4820631142246978
1880 0.08923865717234132 0.4837476966370323
1890 0.0888722076897759 0.48176123585039693
1900 0.08868031201201097 0.480721001774103
1910 0.0886999058381006 0.4808272165978072
1920 0.0885999440711754 0.48028534073331
1930 0.08841588854172497 0.4792876067775759
1940 0.08811712806453574 0.47766807666287064
1950 0.08725478481426296 0.47299345947063387
1960 0.0869939064970387 0.47157928215041645
1970 0.08623700241788329 0.4674762329061917
1980 0.08498999740826213 0.4607164292491949
1990 0.08383420297676616 0.4544510627394513
2000 0.08467152077140047 0.45899002116108345


==> img/case3/PP_s1.0_t0.85.txt <==
Time J Jn
0 99.68816102473161 1.0
1 89.509179752096 0.8978917740281084
2 80.52036601833868 0.8077224536057235
3 72.40320072175922 0.7262968839779954
4 65.16656736463155 0.6537041780564533
5 58.87179132695903 0.590559507987649
6 53.38788112224748 0.5355488613036256
7 47.93683113545863 0.48086784471393745
8 43.36020757557768 0.4349584457157401
9 39.57683490335509 0.3970063696283502
19 19.64794570387805 0.19709407317689004
29 14.50406562736044 0.14549436440864957
39 11.492106927610681 0.11528055898994473
49 9.211637063060415 0.0924045239511952
59 7.418851506417253 0.0744205874615012
69 6.133366256961475 0.06152552313047333
79 5.1410032883090615 0.05157085089606208
89 4.5804921124250475 0.045948205537552994
99 4.132581251467483 0.04145508562889662
109 3.8770014489195415 0.038891292697812906
119 3.673996444615303 0.03685489236483981
129 3.547945473378779 0.03559043959591721
139 3.4381818606850603 0.03448936990453744
149 3.4336961173827896 0.034444372150981145
159 3.3886132772560473 0.0339921334933179
169 3.4161084676241433 0.03426794548629141
179 3.4396306249585678 0.034503902866712836
189 3.468519348054149 0.03479369377867894
199 3.4974501659117916 0.03508390695505066
209 3.605581984611084 0.03616860766161165
219 3.640876236304096 0.03652265423374428
229 3.734773568440504 0.037464564799364136
239 3.7742798377497673 0.0378608633056578
249 3.880443274868006 0.03892581862258757
259 3.9287141408871347 0.03941003726523214
269 4.043812096051286 0.04056461724725825
279 4.069053269279758 0.04081781855992175
289 4.165322866138426 0.041783525980633264
299 4.175086417044712 0.041881466907679396
309 4.26660142026777 0.04279947966147424
319 4.257374144371369 0.04270691825998433
329 4.340106950106687 0.04353683431907176
339 4.30416522305592 0.04317629273939661
349 4.362068181685714 0.04375713361392563
359 4.316141421674346 0.04329642935838244
369 4.364828188970669 0.043784820023791984
379 4.361924170233625 0.04375568899451838
389 4.40116695429237 0.04414934440610742
399 4.3123337480908965 0.04325823351301516
409 4.317395517502097 0.04330900954658994
419 4.229905758237778 0.04243137514783106
429 4.232971108976981 0.04246212454382446
439 4.162118545108833 0.04175138253454444
449 4.142503029726429 0.041554613779049614
459 4.080720891402041 0.04093485976122738
469 4.067643311052297 0.04080367487211602
479 3.9813313367972825 0.03993785516626749
489 3.9403651323471887 0.03952691163968432
499 3.872107669661032 0.038842201820739795
509 3.863593050953495 0.03875678928408537
519 3.7836911584396926 0.03795527091227009
529 3.783721180941136 0.037955572076431764
539 3.7296454825087695 0.03741312352610741
549 3.721295016955974 0.03732935765594832
559 3.6769668082686824 0.03688468891864165
569 3.694493269400691 0.03706050178299633
579 3.648021984257584 0.03659433524260265
589 3.666208443983101 0.03677676873860229
599 3.6207366343970984 0.03632062821881959
609 3.6252006369390983 0.036365407884690774
619 3.5800241359127405 0.03591222968818306
629 3.6122401309876904 0.036235397401819164
639 3.566540482854513 0.03577697136944567
649 3.621001402681082 0.03632328418399401
659 3.620263684845301 0.0363158839287561
669 3.675298276976501 0.036867951411649544
679 3.664095583243077 0.03675557403786446
689 3.735005069226466 0.03746688704890292
699 3.746514431334389 0.03758234069946297
709 3.8308963216233503 0.03842879918983503
719 3.838200235918598 0.038502066809782756
729 3.936238835637802 0.03948551959606579
739 3.958895422008868 0.03971279419054291
749 4.073492703111674 0.040862351770147326
759 4.11410307940996 0.04126972588439356
769 4.22873652824931 0.042419646272742494
779 4.2785102848249705 0.042918940833541065
789 4.369206776399052 0.0438287428666188
799 4.393474463478274 0.0440721788657361
809 4.480245265049138 0.044942601197524704
819 4.441353901736262 0.04455247098634318
829 4.50061272778584 0.045146912948562504
839 4.480582296515834 0.04494598205502304
849 4.4704395318327155 0.04484423712785358
859 4.385441864759347 0.043991601607249665
869 4.38554576254873 0.04399264383521651
879 4.321898979094996 0.04335418503730626
889 4.28713282211265 0.04300543593184607
899 4.1731630554679615 0.041862173126382005
909 4.1436731251023575 0.04156635133508336
919 4.0184588015560365 0.040310291214611715
929 3.9915568630680305 0.040040430298215315
939 3.915641947578666 0.03927890641504798
949 3.828407274148023 0.0384038308540794
959 3.739814861924325 0.03751513543314853
969 3.6736716964494143 0.03685163472458895
979 3.58889074383248 0.03600117312769079
989 3.505230505423479 0.03516195373043211
999 3.423688297063796 0.03434398088870768
1009 3.3508926901121656 0.03361374766739697
1019 3.272674335229809 0.03282911733538642
1029 3.201510320644164 0.03211525107630285
1039 3.1366472935188994 0.031464591795817454
1049 3.0875349043484364 0.03097193159759914
1059 3.045642188930422 0.03055169397873464
1069 3.0101303751028543 0.030195464979598446
1079 2.980328630608081 0.029896515293011492
1089 2.9793257142947507 0.02988645475720643
1099 2.971781228357167 0.02981077389540668
1109 2.993691806511508 0.030030565071501356
1119 3.002047192277048 0.030114380297699254
1129 3.046645563564848 0.030561759112087607
1139 3.0696028174679086 0.03079204978719962
1149 3.116078322905368 0.03125825866255373
1159 3.1518892461576056 0.031617488112511714
1169 3.2234651583846876 0.03233548623276317
1179 3.2474457253836713 0.03257604204954702
1189 3.353205196054522 0.033636945065348596
1199 3.380975859300501 0.03391552040429069
1209 3.4674488528461147 0.03478295533996134
1219 3.5227518324726215 0.0353377150933566
1229 3.650847233227405 0.03662267611017187
1239 3.699101640189489 0.0371067296473829
1249 3.8470958645248396 0.03859130136396452
1259 3.9191398092417637 0.03931399444984711
1269 4.049832767052301 0.040625012292558785
1279 4.109146328908892 0.04122000332506339
1289 4.230346728686342 0.042435798646509655
1299 4.264054967350665 0.04277393547557565
1309 4.39797337756857 0.044117308739173924
1319 4.4111859276139045 0.044249847547288335
1329 4.4789549549487075 0.04492965773375561
1339 4.472905123049079 0.0448689701672739
1349 4.538429911408856 0.045526267760952255
1359 4.512271398410653 0.045263864354877656
1369 4.545141637143857 0.045593594970783476
1379 4.499363460476962 0.04513438119658678
1389 4.552791077258513 0.0456703286574723
1399 4.544039721425695 0.04558254134408563
1409 4.545805246720247 0.045600251825214023
1419 4.459336638266493 0.04473286087763398
1429 4.47353900892639 0.04487532885491338
1439 4.424668855106258 0.04438509858767024
1449 4.431066536820258 0.0444492755335406
1459 4.371353818717356 0.043850280452388604
1469 4.329403253719162 0.04342946252810383
1479 4.237316286998643 0.04250571224748954
1489 4.168882613787867 0.041819234811178926
1499 4.051245384897275 0.04063918265973632
1509 3.9801916929764354 0.03992642307835321
1519 3.8824665130796756 0.03894611429451964
1529 3.8402400879410354 0.03852252913952652
1539 3.7774913511526846 0.037893078900467704
1549 3.765811478395474 0.03777591480959524
1559 3.736008196411901 0.037476949700025415
1569 3.734358708019714 0.03746040321772269
1579 3.7155127801323866 0.037271354410987736
1589 3.7024616139985893 0.0371404344903107
1599 3.6646962700237253 0.036761599696021593
1609 3.6698684476420977 0.036813483265396386
1619 3.620024629179049 0.036313485894086846
1629 3.625824661005477 0.03637166764572924
1639 3.611953309588705 0.03623252021564142
1649 3.6344364257667174 0.036458054681789656
1659 3.600784299728925 0.03612048073427302
1669 3.6433402046164955 0.036547370993358176
1679 3.6299111080679642 0.03641265994632422
1689 3.690753894396166 0.037022991059896544
1699 3.675238770097419 0.036867354481397545
1709 3.722053282742894 0.03733696403346723
1719 3.685468755496933 0.036969974344121026
1729 3.74979682781003 0.03761526734232507
1739 3.7448104142774183 0.037565247224776964
1749 3.7888969181819947 0.03800749135338155
1759 3.7836771918856984 0.03795513080983615
1769 3.877282301533511 0.03889411000942827
1779 3.864660497442614 0.03876749714024548
1789 3.956797002922201 0.03969174435809444
1799 3.971392302488735 0.0398381539158243
1809 4.046491727314154 0.040591497382625616
1819 4.070828522400211 0.040835626623609594
1829 4.130167156834332 0.041430869166195976
1839 4.123638132287272 0.041365374683401374
1849 4.173846074895443 0.04186902468649165
1859 4.152799477109765 0.041657900340638224
1869 4.1892084730796375 0.04202312922635154
1879 4.16676322059587 0.04179797458157683
1889 4.165373093738905 0.04178402982782999
1899 4.125841844686832 0.041387480742705776
1909 4.108271828880855 0.04121123096915826
1919 4.056305669151091 0.04068994379527939
1929 4.029431154923131 0.04042035797935394
1939 3.9670494953376596 0.03979458999502935
1949 3.931488473125372 0.039437867372736565
1959 3.8703205220882033 0.03882427444045253
1969 3.807592211511963 0.038195029102476255
1979 3.7418705483379937 0.03753575660212725
1989 3.6881487945776508 0.036996858570424014
1999 3.6296488533483124 0.036410029195421044


==> img/case3/PP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.18447355469125729 1.0
2 0.18104598127689062 0.981419703110816
3 0.17806089670067204 0.9652380635190896
4 0.17530227986582544 0.9502840673245481
5 0.17287458405285583 0.9371239381286169
6 0.17079171775984797 0.9258330715515956
7 0.16898636266635128 0.916046546341962
8 0.16679512881530234 0.9041682375257402
9 0.16513436030060788 0.8951654917529166
10 0.1638198464180959 0.8880397338917858
20 0.15320062879454935 0.8304747477271329
30 0.14554248852061136 0.7889612620312836
40 0.13694020816809319 0.7423297523446225
50 0.12914223405207995 0.7000582509954765
60 0.12201964911089092 0.6614479203542651
70 0.11705159197461637 0.6345169212493295
80 0.11224538998852772 0.6084633115916606
90 0.10885867283343241 0.5901044895872629
100 0.10568721380141226 0.5729125455314982
110 0.10400106569689936 0.5637722212864599
120 0.10197745287077271 0.5528025577511447
130 0.10108253757109738 0.5479513729774079
140 0.0996180853928911 0.5400128249255897
150 0.09929648296594787 0.5382694724570937
160 0.09877667121594581 0.5354516607069377
170 0.09885695852504882 0.5358868846567194
180 0.09874804524557793 0.5352964841537684
190 0.09932139134793036 0.5384044965911717
200 0.09942041228885187 0.5389412723967186
210 0.10008271591160559 0.5425315085357802
220 0.10070768072768711 0.5459193373068336
230 0.10126149535532954 0.5489214729168365
240 0.10198772788753746 0.5528582568825565
250 0.10352866060527516 0.5612113930289091
260 0.10443163671473021 0.5661062740917602
270 0.10608941571971545 0.575092814237093
280 0.10663957689871481 0.5780751451187207
290 0.10746507380460596 0.5825500244978964
300 0.10757203342885453 0.5831298345656732
310 0.10869161547725592 0.5891988998594774
320 0.1088961888608356 0.5903078576389383
330 0.10957030844555082 0.5939621461132047
340 0.109639876222912 0.5943392612909201
350 0.11021040445502617 0.5974319985294312
360 0.11007646346665655 0.5967059270413321
370 0.11011978356015868 0.5969407579555769
380 0.11014212763487555 0.5970618814128348
390 0.11052679011344127 0.5991470717763506
400 0.11045749887113666 0.5987714556484965
410 0.1110586251715786 0.6020300598503184
420 0.1110282286631752 0.6018652855093334
430 0.11135687188124857 0.6036468049180281
440 0.11135758336774366 0.6036506617662158
450 0.11142351709535966 0.6040080773737068
460 0.11101944664263226 0.6018176796584155
470 0.1103113679794564 0.5979793047522619
480 0.10930483406458377 0.5925230543072743
490 0.10877573173279373 0.5896548798815384
500 0.10758626962664158 0.5832070065907414
510 0.10710078935095958 0.5805752999675643
520 0.10574634572002592 0.573233089680564
530 0.10514634271912887 0.569980574695957
540 0.10428764419855865 0.5653257149681907
550 0.10365931735641802 0.5619196612213964
560 0.10305009922803691 0.5586171925862539
570 0.10275979324176954 0.5570434928396791
580 0.10198661417732324 0.5528522196474847
590 0.1014675423862839 0.5500384190899571
600 0.10127808312940738 0.5490113924400202
610 0.10154034282495283 0.5504330579789338
620 0.10127199415956108 0.5489783851623293
630 0.10157646357059581 0.550628862443717
640 0.10142393409222655 0.5498020258891521
650 0.10154529273739565 0.5504598906187184
660 0.10151741203344825 0.5503087540290101
670 0.10198641871019687 0.5528511600531884
680 0.10196188627062228 0.5527181738394427
690 0.10230860560604427 0.5545976808289528
700 0.10209754924527699 0.5534535799245142
710 0.10271028974297662 0.5567751427291402
720 0.10243017109694307 0.5552566668343032
730 0.10369214329837714 0.5620976051115874
740 0.10339210822688298 0.5604711656363123
750 0.10405261729314297 0.5640516737875508
760 0.10454024035298928 0.5666949960819708
770 0.10643119125780258 0.5769455217357865
780 0.10746504289950994 0.5825498569665878
790 0.10937110963916193 0.5928823230094418
800 0.11024990247537778 0.5976461106303105
810 0.11149374648850666 0.6043887790589133
820 0.11187345126002592 0.6064470945294139
830 0.11263392575904115 0.6105694984169955
840 0.11250380323388007 0.6098641261733757
850 0.11297602836266621 0.6124239788827599
860 0.11220425919876242 0.6082403485234087
870 0.11200745998786067 0.6071735332217189
880 0.11073002045294056 0.6002487491405637
890 0.10966199954863924 0.5944591881051687
900 0.10883798707315265 0.5899923555726374
910 0.10807894623814089 0.5858777233356096
920 0.10711786088819222 0.5806678418891488
930 0.10582410790216876 0.5736546253433477
940 0.10524429470880543 0.5705115558972489
950 0.10420324320465868 0.5648681914275334
960 0.10307394851504321 0.5587464755452461
970 0.1022207345286698 0.5541213465515462
980 0.10126404647763275 0.548935302120201
990 0.10021315192541462 0.5432385801484423
1000 0.09911990517640842 0.5373122740671402
1010 0.09809063236039359 0.5317327598774914
1020 0.097011326020818 0.5258820224025077
1030 0.09586629460447303 0.5196750003810514
1040 0.09474112235611967 0.513575631556959
1050 0.09410346071427832 0.510118975436744
1060 0.09350074633545656 0.5068517625301
1070 0.09264457272583312 0.5022105899183598
1080 0.09257438196832143 0.5018300976704104
1090 0.09198281454233886 0.498623310513451
1100 0.09202897506368941 0.4988735389075848
1110 0.09165508634183214 0.49684675126052597
1120 0.09219997409865165 0.4998004958106944
1130 0.09307685362621568 0.5045539117083369
1140 0.09353865582250295 0.5070572634600834
1150 0.0941603330791396 0.5104272709263412
1160 0.09483650524759173 0.5140926861105598
1170 0.09656247306192434 0.5234488662807814
1180 0.09720032397425424 0.526906548404365
1190 0.0983764286121272 0.5332820131144225
1200 0.09929668383113695 0.5382705613133767
1210 0.10007339764266295 0.5424809957728087
1220 0.10044790124360913 0.5445111165756141
1230 0.10189359731338139 0.5523479909297287
1240 0.10197003523087969 0.5527623479774163
1250 0.10284957748429756 0.557530198062432
1260 0.10340505494377629 0.5605413476031258
1270 0.1046534569538217 0.5673087241636023
1280 0.10578351078278143 0.5734345552121288
1290 0.10741117872590385 0.5822578683739885
1300 0.10877366613863668 0.5896436826442948
1310 0.11014320497436701 0.5970677214883582
1320 0.1107708589979797 0.6004701279994874
1330 0.11173289824102721 0.6056851803394155
1340 0.11244022407226328 0.609519474270705
1350 0.11312947250030979 0.6132557736508523
1360 0.1136398970910985 0.6160226991955081
1370 0.11393820752890652 0.6176397897226966
1380 0.11407587906586115 0.6183860838849414
1390 0.11445977700274881 0.6204671297970786
1400 0.1139415691966967 0.6176580127563222
1410 0.11294112423870538 0.6122347695187443
1420 0.11209740903163376 0.607661131804202
1430 0.11094365440626859 0.6014068227391648
1440 0.11015436913148148 0.5971282404995149
1450 0.10890892144932482 0.5903768788518191
1460 0.10787633179192702 0.5847793846249312
1470 0.10641554215205634 0.5768606905751769
1480 0.10533974900481795 0.5710289975228102
1490 0.10418666323712461 0.5647783142223057
1500 0.1030695510639214 0.5587226377050247
1510 0.10229294175517084 0.5545127697374977
1520 0.1014244132896318 0.5498046235373952
1530 0.10077772775891994 0.5462990504388869
1540 0.1000535340650121 0.5423733186714265
1550 0.09965056490593456 0.5401888908831076
1560 0.09960259814420398 0.5399288711647753
1570 0.09913441546992134 0.5373909319188698
1580 0.09842866829649258 0.5335651956250691
1590 0.09781349035099156 0.5302304198273641
1600 0.09740321913054407 0.5280064087969801
1610 0.09719927050673217 0.526900837734758
1620 0.09676598894782945 0.5245520915438588
1630 0.09642330058526055 0.5226944357777387
1640 0.0965117429639361 0.5231738669830601
1650 0.09668160553097953 0.5240946632854229
1660 0.09645607567135048 0.5228721039868475
1670 0.09620011796953318 0.5214846004921287
1680 0.09586781576439177 0.5196832463321921
1690 0.0960062456487213 0.5204336513675437
1700 0.09640604770980198 0.5226009108522423
1710 0.0963384583632641 0.5222345204140518
1720 0.09653327138673246 0.5232905689289428
1730 0.09654074673926875 0.5233310915531683
1740 0.09760685671581384 0.5291102937717701
1750 0.09865164116780624 0.5347738939216181
1760 0.09990231467718283 0.5415535838965295
1770 0.10155668185270413 0.5505216290902708
1780 0.10190154040918811 0.552391049111266
1790 0.10288030987768303 0.5576967931792058
1800 0.10322815182054902 0.5595823856341686
1810 0.10360888564281515 0.5616462794150595
1820 0.10435837022217981 0.5657091088033641
1830 0.10467723402534207 0.5674376156546357
1840 0.10478300693828575 0.5680109927607511
1850 0.10530507729870749 0.5708410480567282
1860 0.10557259280776123 0.5722912044734648
1870 0.10588720779121383 0.5739966791903106
1880 0.10651642739981576 0.5774075724733886
1890 0.10646258362489215 0.5771156944586037
1900 0.10642579512936873 0.5769162702344378
1910 0.10647240444681527 0.5771689314764492
1920 0.10632951862943499 0.5763943715802113
1930 0.1062810998099533 0.5761319013331196
1940 0.10580347193769986 0.5735427612634072
1950 0.10524572619742602 0.5705193157554193
1960 0.10485678933790463 0.5684109546942778
1970 0.10433510896185555 0.5655830134377536
1980 0.10345934745620955 0.5608356581482017
1990 0.1026671700649455 0.5565413982333327
2000 0.10185349283473942 0.5521305913208303


==> img/case4/NP_s1.0_t0.85.txt <==
Time J Jn
0 198.89149963376505 1.0
1 180.94608043382917 0.9097728196882208
2 164.922374298361 0.8292077570034208
3 150.5763290423897 0.7570777500278193
4 137.33830250933136 0.6905187137822554
5 125.42485209335149 0.6306194700341964
6 114.85781064425501 0.5774897914478595
7 105.55957767694167 0.5307395131079862
8 97.21406085940072 0.48877936482156753
9 89.86354593313236 0.45182195367124967
19 49.262626092182686 0.24768593018250618
29 36.87572261439698 0.1854062274270103
39 31.46986331092605 0.15822628603471767
49 27.878127531270025 0.140167516372516
59 25.292301234754753 0.12716632576720224
69 23.395224330271986 0.11762807547507811
79 22.220681050594425 0.11172262812393267
89 21.480864278352147 0.10800292781695846
99 21.11242066909458 0.10615044236667018
109 20.885677478788992 0.10501040777130985
119 20.8160820637951 0.10466049128356632
129 20.533779620092837 0.10324111215362819
139 20.072205985838508 0.10092038132750308
149 19.56549004966132 0.0983726810129585
159 19.13299936238329 0.09619817537508855
169 18.727120821316987 0.09415747206794028
179 18.274990685685996 0.09188422189654766
189 18.141281811384697 0.09121195146494296
199 18.176200290894865 0.09138751693442991
209 18.403523286491428 0.09253046671365704
219 18.65745518098327 0.09380720249653075
229 19.178549873281852 0.0964271972839305
239 19.4126922868901 0.09760443418967756
249 19.558177476616407 0.09833591436853992
259 19.533474160429627 0.09821170938123644
269 19.552351104359303 0.09830662014396102
279 19.50669083062569 0.09807704636218709
289 19.439649588061094 0.09773997191361565
299 19.443087998040227 0.097757259781551
309 19.602158345870883 0.09855704432801762
319 19.93432166868498 0.10022711732473058
329 20.4849570054996 0.10299563854272405
339 21.133868076552965 0.10625827707804737
349 21.71865509311877 0.10919850839835327
359 22.287538659185664 0.11205877928531639
369 22.566598871444807 0.11346185690689901
379 22.814748725972336 0.1147095213620641
389 22.831168508355358 0.11479207784342835
399 22.796277202726777 0.11461664900060284
409 22.54675979036854 0.11336210864660233
419 22.31678304803095 0.11220581618181089
429 22.084405169534566 0.11103745112385578
439 21.84556818692425 0.10983661054972312
449 21.810927063008464 0.10966243958726583
459 21.84107786250479 0.10981403379592655
469 22.02449145160757 0.11073621292092946
479 22.12618458092922 0.1112475124460922
489 22.114983105949744 0.11119119292011899
499 22.07324814538591 0.11098135509074628
509 37.565269538098015 0.18887317762332717
519 23.227489457724285 0.1167847268510466
529 18.62308035982983 0.09363437046893412
539 16.508672571058785 0.08300340940390884
549 15.210469108251619 0.07647621510351062
559 14.410033219713988 0.07245172994445888
569 13.823575744171903 0.06950309977865503
579 13.48578334851524 0.06780472455257112
589 13.284054858204332 0.06679046054087447
599 13.129043463751259 0.06601108387199466
609 12.953518887460866 0.06512856965387272
619 12.88338010276557 0.06477592117555941
629 12.6766871045205 0.06373669627843878
639 12.43749025634807 0.06253404634813566
649 12.193091753969366 0.061305243192501885
659 11.875657790649507 0.05970922745575911
669 11.60886199392313 0.058367813683839996
679 11.320884483475716 0.056919901073307674
689 11.097243321531597 0.05579546306386068
699 10.999875776126679 0.05530591199916355
709 10.887277105902264 0.054739780865194765
719 10.808447765897842 0.05434343743096265
729 10.788534483213887 0.05424331609485415
739 10.741951812705588 0.054009104624811066
749 10.692788492646127 0.05376191799214959
759 10.534000858881633 0.05296355489439588
769 10.390508561066005 0.052242094710929755
779 10.24393331771288 0.0515051338874505
789 10.103833757251433 0.05080073193603767
799 10.009188374185495 0.05032486754142947
809 9.97818112290155 0.050168967207121364
819 10.051108410750683 0.05053563590831483
829 10.162181718145453 0.051094097720907616
839 10.168989627889992 0.051128326985391395
849 10.32036266177155 0.051889410461358414
859 10.245746093891688 0.05151424828490914
869 10.22115405325621 0.051390602776273726
879 10.199495037756463 0.051281704127816505
889 10.148056694873503 0.05102307898306332
899 10.079548388067876 0.05067862833066351
909 9.942103151719575 0.049987571967765196
919 9.77378175864937 0.04914127439657614
929 9.717091505783221 0.04885624334713191
939 9.662326208290706 0.04858089071721379
949 9.747984709275116 0.04901157026431429
959 9.867912314321915 0.049614550307542034
969 9.951621829361018 0.05003543061259904
979 10.011927639805231 0.05033864020453866
989 10.020819081495553 0.05038334519045658
999 10.069041328404296 0.05062580023251488
1009 21.948813659415407 0.11035571504982127
1019 10.562082903493543 0.0531047476787211
1029 7.239925203453854 0.036401380736659494
1039 5.773454736621281 0.029028162325953642
1049 4.8963798216504895 0.024618346337910813
1059 4.257174191266188 0.021404505467077607
1069 3.758526525741117 0.018897371343984008
1079 3.3480514884841113 0.016833557465498267
1089 3.0068233094094703 0.01511790757747906
1099 2.700574847382353 0.013578131053137713
1109 2.438306213343249 0.01225947925292483
1119 2.216507031256077 0.011144302473144956
1129 2.028367369092932 0.01019836128154259
1139 1.8500470371380753 0.009301790375881906
1149 1.7001093472806876 0.008547923618712896
1159 1.5781311516427698 0.007934633478799798
1169 1.469796839005655 0.007389942967457686
1179 1.3730527289429029 0.00690352645272028
1189 1.281772995636643 0.0064445840973439035
1199 1.200958079618259 0.006038257451070961
1209 1.1417623346473957 0.005740629120650278
1219 1.0899505759405441 0.005480126490813121
1229 1.0313133714783647 0.005185306427762901
1239 0.982762211739616 0.004941197655753289
1249 0.9485392109224426 0.0047691289606095
1259 0.913657029370584 0.0045937459924279035
1269 0.8780104302088013 0.0044145196342003186
1279 0.8555652470186216 0.004301668239185902
1289 0.834420776689846 0.004195356655394183
1299 0.808294378158672 0.0040639965993873525
1309 0.7837781168227256 0.0039407320989884405
1319 0.7722650837480017 0.0038828461003614315
1329 0.7553879512949054 0.003797990123689862
1339 0.7413982308126352 0.0037276516702716383
1349 0.7402090420596653 0.0037216725874291857
1359 0.7258951539877461 0.0036497042624968655
1369 0.7040427377918257 0.003539833221068956
1379 0.700442078713706 0.003521729586249219
1389 0.7044908349418307 0.0035420861939251627
1399 0.6976342875505427 0.0035076123858241953
1409 0.6939397270120368 0.003489036626954113
1419 0.7006893765393791 0.003522972966816656
1429 0.7005486348304207 0.0035222653362280308
1439 0.6931040166027073 0.0034848347861973768
1449 0.6973879927414263 0.0035063740482905656
1459 0.7019052129038924 0.0035290860303047998
1469 0.696038035268943 0.003499586641714774
1479 0.6850517207224547 0.003444348913774071
1489 0.6841248406392245 0.003439688684026008
1499 0.6782567131501992 0.003410184519696055
1509 100.74729416438109 0.5065439918241614
1519 48.702047990519844 0.24486741806562295
1529 33.33554153426136 0.16760666793525505
1539 27.584923138321866 0.13869332369214477
1549 24.3137450404788 0.12224627540769545
1559 22.064640669694764 0.11093807784809388
1569 20.51667780389175 0.10315512649696323
1579 19.701880354726903 0.09905843332171341
1589 19.315351223151435 0.09711501627127528
1599 19.227469207384583 0.09667315718766097
1609 19.208725793695734 0.09657891779722265
1619 19.22973904804225 0.0966845696445123
1629 19.121835408231153 0.09614204449884349
1639 18.84107950866022 0.0947304411870483
1649 18.408512917943995 0.09255555391678917
1659 17.833786433550358 0.08966590561381027
1669 17.37642517007319 0.0873663540275467
1679 16.94573996073847 0.08520092609257826
1689 16.600654549154477 0.08346588255266113
1699 16.548061810663327 0.08320145326036862
1709 16.693646113379305 0.08393343176615724
1719 16.88145172871321 0.08487769341474315
1729 17.096784324048713 0.08596035705663842
1739 17.339952003607813 0.08718297179888163
1749 17.62244678112789 0.08860331795766799
1759 17.71724545191327 0.08907995306253642
1769 17.733487993939015 0.08916161840296401
1779 17.788034654041432 0.08943587175317183
1789 17.721998327015903 0.08910384988623872
1799 17.795643965240366 0.08947413035755132
1809 17.818265119857738 0.08958786651349075
1819 18.04043968432159 0.09070493066592039
1829 18.420999678236143 0.09261833568632251
1839 18.813889979930245 0.09459373585383879
1849 19.27678170658084 0.09692109387317574
1859 19.623290252639812 0.09866329274390187
1869 19.957876349833438 0.10034554712787366
1879 20.209537320662136 0.10161086500868859
1889 20.422736681496307 0.10268280303131275
1899 20.545027279380207 0.10329766388815723
1909 20.551604688946966 0.10333073422841244
1919 20.41093417270084 0.10262346158727316
1929 20.312974374486785 0.10213093275424391
1939 20.258916751326648 0.1018591382167213
1949 20.345236509406693 0.10229314247652622
1959 20.507963019208177 0.10311130971897312
1969 20.670768809431586 0.10392987557283412
1979 20.891909874417188 0.10504174342738198
1989 21.047030568608424 0.10582166964080425
1999 21.284636044040546 0.1070163183606824


==> img/case4/NP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.2699721449666364 1.0
2 0.26551544346373307 0.9834919950595121
3 0.26157212345922415 0.9688855992589519
4 0.2580633262043436 0.9558887130234693
5 0.25479967536021075 0.9437998701373407
6 0.2518173707262166 0.9327531577649858
7 0.249165659066462 0.9229309901480921
8 0.24680021857439177 0.9141691955104915
9 0.24474350979136633 0.9065509696254483
10 0.24294215662639718 0.8998786028700122
20 0.23087458951653847 0.8551792983867662
30 0.2231294597404437 0.8264906728359639
40 0.21611853969448958 0.8005216231518917
50 0.2098032907709059 0.7771293990231242
60 0.20542574784667192 0.760914604253186
70 0.2023185468339771 0.7494052649727251
80 0.19992425365440597 0.7405365975038385
90 0.19858933514000648 0.7355919447339594
100 0.19783491314710355 0.7327975009108896
110 0.19749703931893578 0.7315459872474724
120 0.19786256240065814 0.7328999161195326
130 0.19811402808689488 0.7338313666077592
140 0.19852367382645217 0.7353487295920327
150 0.198990560123617 0.7370781165153485
160 0.19931336667535565 0.7382738196934617
170 0.19977575412366638 0.7399865424944303
180 0.19993333100052257 0.7405702207730751
190 0.2004029974584588 0.7423099056505438
200 0.2009787382597109 0.7444424990013254
210 0.20150856655149912 0.7464050284758151
220 0.20217717408221403 0.7488816081644253
230 0.20341307803941017 0.7534595025147809
240 0.20452110181474029 0.7575637176939692
250 0.20527371742888073 0.760351470535039
260 0.20608898758581748 0.7633713011810396
270 0.20724345138494996 0.7676475341949127
280 0.20857344288435756 0.7725739368783153
290 0.2098617885303851 0.7773460797458203
300 0.21105557423040178 0.7817679644560529
310 0.21261051036995093 0.7875275813963166
320 0.21444253919174472 0.7943135734179015
330 0.21622749366091906 0.800925197996411
340 0.2179694006333464 0.8073773709516714
350 0.2193372549041052 0.8124440205903881
360 0.22047078857396166 0.8166427266087314
370 0.22126888048902008 0.819598927572194
380 0.22232867900435818 0.8235245122486022
390 0.22271855496473644 0.8249686462737122
400 0.22328080217361757 0.8270512582000301
410 0.22378958620135872 0.8289358379140004
420 0.22393530120896632 0.8294755788106977
430 0.22404796248644546 0.8298928858535893
440 0.2240355815733278 0.8298470258885949
450 0.22401020218735457 0.8297530184643238
460 0.22396327996608034 0.8295792145288103
470 0.22353447604144025 0.8279908879824065
480 0.22249110640189235 0.8241261572722184
490 0.2215640051946134 0.8206920948159101
500 0.22008658329917247 0.8152195972898283
510 0.19048192217904217 0.70556139116716
520 0.18079245829364657 0.6696707851692966
530 0.17567432072507214 0.6507127642623363
540 0.1715325786058048 0.6353713959156899
550 0.16785824852904785 0.6217613618982508
560 0.16522434107214004 0.6120051425770564
570 0.1627430352916585 0.6028141729650315
580 0.16095976047055147 0.5962087699471482
590 0.15925161048555095 0.589881635771096
600 0.157782469303827 0.5844398107194578
610 0.15647238742419167 0.5795871549767803
620 0.1555590488959638 0.5762040706650978
630 0.15455714638232795 0.5724929377489236
640 0.1538870536736268 0.5700108568335611
650 0.1533743832072069 0.5681118814171038
660 0.15316737540349287 0.5673451067421106
670 0.15296984576288022 0.5666134399968726
680 0.15290103184611928 0.5663585473420416
690 0.15291751527572434 0.5664196033802751
700 0.15322527682412693 0.5675595785745331
710 0.15354577494399632 0.5687467311228415
720 0.15381482554691156 0.5697433176519757
730 0.15413855560362577 0.5709424415717942
740 0.15401125253062542 0.5704709000614059
750 0.15353402146834677 0.5687031952400895
760 0.15281585034680303 0.5660430277563941
770 0.1520410143676246 0.5631729687757753
780 0.15094208053971772 0.559102423542145
790 0.1498856429167161 0.555189287899458
800 0.14870851857517173 0.5508291182912569
810 0.14752024517111978 0.5464276515984661
820 0.14674338707369317 0.5435501025182726
830 0.14632303609712874 0.5419930864171619
840 0.14585132025372013 0.5402458104399795
850 0.1461793845947873 0.5414609889211066
860 0.14653325176806659 0.5427717433077232
870 0.14647259632745716 0.5425470703489002
880 0.1464958673915905 0.542633268368093
890 0.1461151090444305 0.5412229067650207
900 0.14574137216986882 0.5398385532991923
910 0.1456130584326556 0.5393632682018017
920 0.14543749401451203 0.5387129625261355
930 0.14604676592685906 0.5409697579908022
940 0.14656348200797145 0.5428837187113655
950 0.1472541838136399 0.5454421374910282
960 0.14795681436970212 0.5480447413861413
970 0.14883856364383277 0.5513108163889519
980 0.14958251229575115 0.5540664660579586
990 0.15001101356227522 0.5556536715327199
1000 0.15021018534678157 0.5563914209199056
1010 0.10033318247671 0.3716427207299825
1020 0.08309232793527761 0.307781115513033
1030 0.07371318165030857 0.2730399525455419
1040 0.06704371830350678 0.24833568778657572
1050 0.061631291117689016 0.22828759287483347
1060 0.05693854546610394 0.21090526014504385
1070 0.05276027263922313 0.19542857892151552
1080 0.04897077666908055 0.18139196054886492
1090 0.045504043288997764 0.16855088251649528
1100 0.042327327689607425 0.15678405523961852
1110 0.03939026751410008 0.1459049322253894
1120 0.03667285336780925 0.13583939695830968
1130 0.0341480579165075 0.12648733787231112
1140 0.03179318346920725 0.11776468077155258
1150 0.029611200342340185 0.10968242796307591
1160 0.027597487701893558 0.10222346348103468
1170 0.02573241703595108 0.09531508163233333
1180 0.02402354304741441 0.0889852656850331
1190 0.022450495580159293 0.0831585628322276
1200 0.021016850290364323 0.07784821761134512
1210 0.019700935999165826 0.07297395811556966
1220 0.018492055131859936 0.06849615960989314
1230 0.01739049174562525 0.06441587426648922
1240 0.016383637949877246 0.060686401376341854
1250 0.015481222037303786 0.05734377537066641
1260 0.01467641335424499 0.05436269492194732
1270 0.013973959559941527 0.05176074576756225
1280 0.01335902856526608 0.04948298857616222
1290 0.012817732205948878 0.04747798039509933
1300 0.01234869120578646 0.04574061226691565
1310 0.011961143088872405 0.04430510077382458
1320 0.011663375095320613 0.04320214256460418
1330 0.011414861223439703 0.042281625850142314
1340 0.011239272721314681 0.04163123096534144
1350 0.011112535184577969 0.04116178424982057
1360 0.011022772521852067 0.04082929564164584
1370 0.010989299601497676 0.040705309071259
1380 0.011000777934960388 0.04074782580373202
1390 0.011024731220320228 0.04083655082891119
1400 0.01105008877839591 0.04093047740077591
1410 0.01107723711058788 0.04103103715369162
1420 0.011093482631387864 0.04109121195728846
1430 0.011109632145708297 0.04115103114464362
1440 0.011124452337877996 0.04120592640864032
1450 0.011121952322291491 0.04119666613630069
1460 0.011093696451258541 0.04109200396444425
1470 0.011053149104972758 0.040941813113122186
1480 0.010991790408614931 0.040714535234638055
1490 0.010921358034917296 0.04045364767638148
1500 0.01086294272591373 0.04023727235732483
1510 0.23702819916801768 0.8779727967761637
1520 0.22282838733598795 0.8253754748050968
1530 0.21583430030248316 0.7994687760441223
1540 0.20899455808226636 0.7741337837208881
1550 0.2026040766952017 0.7504628920892554
1560 0.19750949694861983 0.7315921313772143
1570 0.19362998778998305 0.7172220964274376
1580 0.19126196176102156 0.7084507247392431
1590 0.1898927903397866 0.7033791962620953
1600 0.18945454297773395 0.7017558904128686
1610 0.1901504693194876 0.7043336613226772
1620 0.1914951470641082 0.7093144631190506
1630 0.19303363572930934 0.7150131572024394
1640 0.19492690572791263 0.7220259918000134
1650 0.1964297759596298 0.7275927521482074
1660 0.1980623045527397 0.7336397781971787
1670 0.19907841149585748 0.7374035255394956
1680 0.19986522556070066 0.7403179523776438
1690 0.20040982835972063 0.7423352078951982
1700 0.20144251875658584 0.7461603817737583
1710 0.20237021418643555 0.7495966452814782
1720 0.2033473617467662 0.7532160837255866
1730 0.20426107804834687 0.7566005673421966
1740 0.20468605366012427 0.7581747134891257
1750 0.20512476455169373 0.7597997362914732
1760 0.20509562455793318 0.7596917992531386
1770 0.20516363494173603 0.7599437155529156
1780 0.20537690606469236 0.7607336901000404
1790 0.20541258659332354 0.7608658538409907
1800 0.2058558395839735 0.7625077009682368
1810 0.2064251150078107 0.7646163460060705
1820 0.20731267197687128 0.7679039332094476
1830 0.20825019960669375 0.7713766160298857
1840 0.20913449868634418 0.7746521357312228
1850 0.21049504736152091 0.7796917248167741
1860 0.2121929952886917 0.7859810696948564
1870 0.21329308812129036 0.7900559079813566
1880 0.21466195693568263 0.7951263155767826
1890 0.21580751590362476 0.7993695643315151
1900 0.21706848794229258 0.8040403130075447
1910 0.21882828495226986 0.8105587521976129
1920 0.22026301732251893 0.8158731240578149
1930 0.2216706084450397 0.8210869624065628
1940 0.22226678738388989 0.8232952603734655
1950 0.2226699123910851 0.8247884700053149
1960 0.22268381190245037 0.8248399549885785
1970 0.22286036891893626 0.8254939373337116
1980 0.22305592514283462 0.8262182943740372
1990 0.2227290807114954 0.8250076345432622
2000 0.22280579243459256 0.8252917813507288


==> img/case4/PDP1_s1.0_t0.85.txt <==
Time J Jn
0 198.89149963376505 1.0
1 180.83918331113065 0.9092353551766889
2 164.77960637565542 0.8284899388816385
3 150.16853222727377 0.7550274018939532
4 136.85119289696448 0.6880695914554398
5 124.9460860559899 0.6282122980924936
6 114.41563538214328 0.5752665930561437
7 104.24731208357761 0.5241416162859478
8 95.6510310685476 0.4809206589757609
9 88.33792227233258 0.4441513208709086
19 46.49061129156095 0.2337486085487206
29 33.91910018016259 0.1705407231712796
39 27.23470555653829 0.1369324762832386
49 22.543042907845454 0.11334342065576344
59 18.853784915762244 0.09479432228365334
69 16.240301340543773 0.08165407456049328
79 14.2082958884677 0.07143742148171531
89 12.813382761399783 0.06442398385548954
99 11.596440499148507 0.05830536006064597
109 10.775023710549537 0.0541753857273461
119 10.028061197361325 0.05041975758555193
129 9.573655432947437 0.048135065855384365
139 9.063874668561912 0.04557195599234736
149 8.77514944614288 0.04412028398549596
159 8.485031372078735 0.04266160890587535
169 8.354480509364873 0.04200521653639623
179 8.111150027792613 0.04078178324728974
189 8.04679248950865 0.040458202106806264
199 7.909395769570424 0.03976738967796327
209 7.85798683536399 0.03950891239612318
219 7.698817169793431 0.03870862849327338
229 7.691310302018312 0.03867088496079994
239 7.551779379260121 0.037969342044108574
249 7.504783441933069 0.03773305272348105
259 7.366275790069814 0.03703665467671535
269 7.35318238676691 0.036970822786830594
279 7.252417622884144 0.036464190959586536
289 7.285240706176005 0.0366292210556555
299 7.17967930609054 0.03609847237971991
309 7.195981890314249 0.036180439604330955
319 7.127573120524467 0.03583648941080459
329 7.1716791445338455 0.0360582486317396
339 7.130613899418062 0.03585177804254197
349 7.136115010978752 0.03587943689961138
359 7.07833470728476 0.035588925219623105
369 7.091251079711721 0.03565386702181548
379 7.007915636384114 0.03523486749955807
389 7.020267142894891 0.035296969231072596
399 6.939501497076584 0.034890890308810825
409 6.946459997760535 0.03492587672450362
419 6.886682455827523 0.03462532319635845
429 6.897180651306311 0.03467810672656522
439 6.840819193710622 0.034394728815998546
449 6.867773898871355 0.034530253487542406
459 6.815774785273417 0.034268808862238216
469 6.8462031126911285 0.03442179844436587
479 6.7950424702990055 0.03416456954073585
489 6.819019861223362 0.03428512467239562
499 6.754928006028125 0.03396287935113627
509 19.25916067638269 0.09683249767760883
519 9.293870794236915 0.046728345913980576
529 7.321582776324755 0.03681194414948138
539 6.480342985746001 0.032582302399442806
549 6.021064913091298 0.030273113351643333
559 5.686383414826292 0.02859037930377662
569 5.466113410488301 0.027482891026280643
579 5.259531471178025 0.026444224518709068
589 5.132622403018848 0.02580614260775327
599 4.981161825321482 0.025044618973127042
609 4.879632221292998 0.024534141631383233
619 4.778318743653213 0.024024750944368747
629 4.693445620236094 0.0235980201711914
639 4.592694585250595 0.023091457371016328
649 4.530287765759243 0.022777684185102065
659 4.4462444896464675 0.022355125773769597
669 4.410329683134652 0.02217455090466786
679 4.335640409552262 0.021799023173618915
689 4.310675097007632 0.021673500903483685
699 4.260367408823294 0.021420560540134956
709 4.234865183594067 0.02129233874445145
719 4.175771628307114 0.020995224210166342
729 4.16363376699841 0.020934196658304875
739 4.1076861088942085 0.02065289927653028
749 4.096778018157634 0.020598054847499072
759 4.049327248036945 0.020359478688095255
769 4.030869099818208 0.02026667357448947
779 3.9994030142925787 0.020108466282656633
789 4.000781195547378 0.020115395594655073
799 3.9730806574651614 0.019976120974406222
809 3.991805173360587 0.020070265349253335
819 3.9721046602746304 0.0199712137903771
829 3.9969443344679303 0.020096104367596533
839 3.965125270112768 0.01993612234516846
849 3.998051619755521 0.020101671650711347
859 3.9442570572488957 0.019831199747157493
869 3.9496772945190095 0.019858451979053247
879 3.9184373296921855 0.019701381592011322
889 3.9221628675198867 0.019720113100570317
899 3.896190556876417 0.019589527777963293
909 3.8986844413629607 0.01960206669737984
919 3.8424523605466083 0.01931933927604762
929 3.8561115214522648 0.01938801571989167
939 3.812421534320315 0.019168348277027597
949 3.8263724332154014 0.019238491540670213
959 3.7873173103220537 0.019042127578584034
969 3.7888277121326928 0.019049721677946854
979 3.744624284201603 0.018827472723051922
989 3.719090789185578 0.018699093707040468
999 3.677271224860472 0.018488830501211605
1009 12.95766098390955 0.06514939556375982
1019 5.014622454861167 0.025212854566912087
1029 3.652383957948727 0.018363700634135477
1039 3.0542728620386406 0.015356477615497492
1049 2.694096926589455 0.013545560929201663
1059 2.422292734572898 0.01217896561207121
1069 2.2185885505795393 0.01115476807538183
1079 2.0443466124512666 0.010278702791299209
1089 1.9104173335756185 0.009605324194816892
1099 1.7910335916997724 0.009005078623258143
1109 1.6935491581716215 0.008514939860627981
1119 1.6032483054325535 0.008060919186514979
1129 1.5277124929178496 0.007681135170336338
1139 1.457776651907103 0.007329507065869705
1149 1.398636514393615 0.007032158322346793
1159 1.3438258048668255 0.006756577366761879
1169 1.294995524423815 0.006511065212984942
1179 1.250497474898531 0.006287334939910317
1189 1.2111203396695744 0.006089351942640625
1199 1.1723060338436937 0.005894198776731812
1209 1.1389514309327484 0.005726496270730481
1219 1.1068496662856493 0.0055650928688444744
1229 1.0764998041459652 0.00541249779969587
1239 1.0494075356050043 0.0052762814777773965
1249 1.0229660535162832 0.005143337223561354
1259 0.9991651360444707 0.0050236693769432775
1269 0.9751203802909209 0.004902775543884423
1279 0.9526102992381063 0.00478959785105057
1289 0.9328588530251961 0.004690290207188062
1299 0.9169613331928577 0.004610359592447804
1309 0.8993526492113333 0.004521825472015566
1319 0.8821211183142464 0.0044351876271161265
1329 0.8650650016187674 0.004349431741485591
1339 0.8493390200847835 0.004270363598488321
1349 0.8364794879640597 0.004205707581793776
1359 0.8202704702962066 0.004124210797377649
1369 0.8077494285213044 0.004061256665109763
1379 0.7961149530159604 0.004002760070098073
1389 0.7847193753646355 0.003945464621713862
1399 0.7740268231116572 0.003891703891503333
1409 0.7632807353697596 0.003837673991976781
1419 0.7531854191929325 0.0037869160853019534
1429 0.7430350773083978 0.003735881516689291
1439 0.7337753620099984 0.0036893249000643975
1449 0.7250006266551505 0.003645206698074843
1459 0.7186641342612626 0.003613347657313645
1469 0.7121873240813439 0.0035807831173919036
1479 0.7027910924390132 0.003533540114751606
1489 0.6975002795990993 0.003506938611672509
1499 0.6901916002510075 0.003470191544243534
1509 100.82797022266176 0.5069496203122026
1519 47.11726034832046 0.23689931663787173
1529 31.665671155522105 0.15921078182743184
1539 25.218599355700686 0.12679576252448055
1549 21.026221225514636 0.10571704303216534
1559 17.62048196626977 0.08859343912995671
1569 15.22549466881658 0.07655176162305835
1579 13.379660093067706 0.06727115094262325
1589 12.135382656544403 0.06101508952816114
1599 11.037774050353807 0.05549645948006099
1609 10.309406521423679 0.05183432444527403
1619 9.643699548242576 0.04848723834854832
1629 9.236373510458781 0.046439257220476794
1639 8.75960754759665 0.044042141387271055
1649 8.51050834062132 0.04278970371429852
1659 8.215800620590759 0.041307952505356814
1669 8.120779568502416 0.04083019929688228
1679 7.9098639779552915 0.0397697437674328
1689 7.839930887573358 0.039418129492761904
1699 7.717951234845153 0.03880483202679269
1709 7.716152984356134 0.038795790662569836
1719 7.600606394927481 0.03821483778302788
1729 7.587692938675593 0.038149910642975814
1739 7.452073413705189 0.037468033713996284
1749 7.46613208735236 0.03753871885475423
1759 7.35741187255782 0.03699208807870429
1769 7.3382433879658375 0.03689571148831567
1779 7.2705049774153245 0.036555131771860996
1789 7.285894620788996 0.036632508851334025
1799 7.238607850488935 0.036394757261210095
1809 7.271463299964375 0.03655995009014416
1819 7.22350758357333 0.03631883512807011
1829 7.292752325967921 0.0366669884806372
1839 7.267843592590222 0.03654175068302611
1849 7.3283949657037715 0.03684619493139795
1859 7.244322663636345 0.03642349058142706
1869 7.273784402535739 0.036571620285077766
1879 7.183395256219125 0.03611715568260328
1889 7.222834524557914 0.03631545107688313
1899 7.139721732646887 0.03589757101632715
1909 7.172259519987172 0.03606116668230684
1919 7.085484705586851 0.03562487445986342
1929 7.134969005932957 0.03587367493870352
1939 7.086194133399335 0.03562844136852362
1949 7.140557836336665 0.03590177483444566
1959 7.090046669294743 0.035647811406471455
1969 7.11889803234003 0.03579287222153099
1979 7.0809877021160625 0.03560226412468535
1989 7.120464579207891 0.035800748610772086
1999 7.097029165734231 0.035682918469630745


==> img/case4/PDP1_s1.0_t0.85_re.txt <==
time value rel_value
1 0.2699721449666364 1.0
2 0.26545196464624954 0.9832568640703823
3 0.26148221714834385 0.9685525785656822
4 0.2578027548226885 0.954923534257759
5 0.254474409821237 0.9425950586594233
6 0.25147265373597855 0.9314762964418272
7 0.24881975233675302 0.9216497219278033
8 0.24577756612699878 0.9103812030584576
9 0.24347237515165385 0.9018425778027676
10 0.24159793951867223 0.8948995073122425
20 0.2258691229265949 0.8366386204565962
30 0.21478678634691073 0.7955886944316215
40 0.20350253742696972 0.7537908677657056
50 0.193524166331754 0.7168301246621944
60 0.18483982458414555 0.6846625773447418
70 0.17881200101912867 0.6623350014173741
80 0.1730630717175585 0.6410404737827523
90 0.16963805842553956 0.6283539305379217
100 0.16624268373478962 0.6157771712164385
110 0.16444313358099358 0.6091114829691623
120 0.1626996390695041 0.6026534296329378
130 0.1619157710779173 0.5997499153030291
140 0.16057524675984558 0.5947844981551328
150 0.16029721880227585 0.593754658733721
160 0.159225400361012 0.589784551219865
170 0.15894822473901427 0.5887578689225784
180 0.15769211120048954 0.5841051165481438
190 0.1569628123170161 0.5814037308790275
200 0.15587958868188154 0.5773913775480258
210 0.1547025011003561 0.5730313441020906
220 0.15320371858705406 0.5674797250138055
230 0.1522230907394243 0.5638473952867852
240 0.15118488175344677 0.5600017800804243
250 0.150180891051893 0.5562829123369472
260 0.1489611566044725 0.5517649112388293
270 0.14853051784159044 0.5501697882940704
280 0.14783890008236567 0.5476079767438076
290 0.14768280243765194 0.5470297776679991
300 0.14695332189758611 0.5443277191272708
310 0.14665541714670008 0.5432242543571448
320 0.1462522044989921 0.5417307200973129
330 0.14590343678160395 0.5404388545330665
340 0.14581451797668765 0.5401094916466572
350 0.14549908660068417 0.5389411067525696
360 0.14539609125156394 0.5385596031380653
370 0.14560291707483014 0.5393257037418582
380 0.1458200261593143 0.5401298944279417
390 0.14602053392060885 0.5408725923878344
400 0.14629839748114085 0.5419018228685061
410 0.14656815568455858 0.5429010304106437
420 0.1466251163244027 0.5431120175102615
430 0.1465534402810324 0.5428465232927779
440 0.1466745208531938 0.5432950161259047
450 0.1464428672677366 0.5424369513596828
460 0.14661240503416353 0.5430649338000486
470 0.14623589981292745 0.5416703261404969
480 0.14569570848433527 0.539669411088098
490 0.14556665785165515 0.539191396466641
500 0.14501666638139768 0.5371541808482466
510 0.1422536142161395 0.526919598441237
520 0.12851154462943884 0.4760177930405394
530 0.12347967894856172 0.4573793306113916
540 0.12019833943441857 0.4452249673731076
550 0.11773596596059649 0.43610412465014303
560 0.1160362005080474 0.42980804750203894
570 0.11430006818516435 0.42337726434440015
580 0.11307298347617632 0.41883203724647244
590 0.11197278549279856 0.41475680947245996
600 0.11095188151734381 0.4109752935105784
610 0.1100777391292514 0.4077373950666465
620 0.10928801786908894 0.40481219972747534
630 0.1086217406470493 0.4023442517022375
640 0.10810770455163554 0.40044021787875805
650 0.10744089465478782 0.397970296780305
660 0.10737809382299235 0.39773767710836355
670 0.10704465881579317 0.39650260521885294
680 0.10659218289617285 0.39482659557098265
690 0.10635739412654209 0.3939569178134504
700 0.1060397914384953 0.3927804901931637
710 0.1055936035348593 0.3911277718962774
720 0.10537519250773238 0.39031875870288324
730 0.10510405296862149 0.3893144345747611
740 0.10499857936639741 0.38892375129802115
750 0.10448743301393212 0.3870304213304852
760 0.10451757153233004 0.38714205698979237
770 0.10425959533758286 0.3861864910191658
780 0.10409054060722442 0.38556029778586265
790 0.10400051159062436 0.3852268225800736
800 0.1038321763276195 0.3846032943156089
810 0.10377674297617527 0.3843979644233303
820 0.10367697755193592 0.3840284247278492
830 0.10364748997341176 0.38391920020571263
840 0.10359195208087958 0.3837134830842702
850 0.1036019642003749 0.3837505688343447
860 0.10419673116423077 0.38595363672466126
870 0.10420539632634404 0.3859857332289667
880 0.10440762450299237 0.3867348037550142
890 0.10436202949724571 0.3865659159397461
900 0.10450710179107373 0.3871032761694318
910 0.10468189170816565 0.38775071302671765
920 0.10453859310348304 0.38721992269388417
930 0.1049830616541503 0.388866272359781
940 0.1050216736339858 0.38900929444763477
950 0.10505677353491927 0.38913930749375036
960 0.10488665293262939 0.3885091661793162
970 0.10491190544333795 0.3886027036467156
980 0.10466508850674244 0.3876884725262198
990 0.10434828453852912 0.38651500343276024
1000 0.10400233858209537 0.3852335899133155
1010 0.09720051691111344 0.36003905855963636
1020 0.07478332652361853 0.27700386102003366
1030 0.06669138825929416 0.24703062705797293
1040 0.061619001015013865 0.2282420692795134
1050 0.057840997471236805 0.21424801984065758
1060 0.05452913958403468 0.20198061392879432
1070 0.05172645013554147 0.1915992116221246
1080 0.04915800770339492 0.18208548037231748
1090 0.046902731006118026 0.1737317418873504
1100 0.04479644191205746 0.16592986627414275
1110 0.04290051285259616 0.15890718228689066
1120 0.04110739293872885 0.15226531220029743
1130 0.039470308175322356 0.14620140970543521
1140 0.03791092438526743 0.14042531828590138
1150 0.03646853385977422 0.13508257996128104
1160 0.035088697041340586 0.12997154593736662
1170 0.033799886519055786 0.12519768112829874
1180 0.03256276228727331 0.12061526677612415
1190 0.0313937699675074 0.11628521887466241
1200 0.030266202666496166 0.11210861279868896
1210 0.029200767959630714 0.10816215118503945
1220 0.028174741332294657 0.10436166048084901
1230 0.02720628761628718 0.10077442478241368
1240 0.02626941460722817 0.09730416673347758
1250 0.025375886146570818 0.09399446061261917
1260 0.024512663326446343 0.09079700918580196
1270 0.023690025536709777 0.08774988819545597
1280 0.022895288207426995 0.08480611290567193
1290 0.0221391715758259 0.08200539199539232
1300 0.02141132938406085 0.07930940203740981
1310 0.02071749316812739 0.07673937313306042
1320 0.020057272690504543 0.07429385980906754
1330 0.01941873516146796 0.07192866198795346
1340 0.018815668931974255 0.06969485290528593
1350 0.018239640754777367 0.0675611950893358
1360 0.017684685302492766 0.065505592455393
1370 0.017166128187026754 0.06358481238554509
1380 0.016678367256469193 0.06177810402821496
1390 0.016214681356797468 0.06006057165194322
1400 0.015776093804319317 0.058436005708177606
1410 0.015369521038337155 0.05693002528181767
1420 0.014982057036122005 0.05549482535679194
1430 0.014623894598367703 0.05416816094184438
1440 0.014293457651364925 0.05294419412466176
1450 0.013986385215699901 0.051806771463138765
1460 0.01369676415306274 0.05073399018537786
1470 0.013438541193459295 0.049777510176540814
1480 0.013197485946230304 0.04888462084805553
1490 0.012976437522349477 0.0480658385106846
1500 0.012782538885981394 0.04734762131686245
1510 0.23745246357352523 0.8795443085540177
1520 0.22106218560425386 0.8188333119758451
1530 0.21173587923488474 0.7842878725916387
1540 0.2019076009701703 0.7478830862166257
1550 0.19288556706443521 0.7144646981571833
1560 0.18459743263494643 0.6837647367574136
1570 0.1782992029939042 0.6604355535121548
1580 0.17292590896713123 0.6405324111807967
1590 0.1693195209767183 0.6271740404834842
1600 0.16587933388333323 0.6144312921758386
1610 0.16406390478948005 0.6077067869715053
1620 0.16192436521931056 0.5997817487404911
1630 0.16067384606963553 0.5951497184625912
1640 0.15911052390135413 0.5893590389520269
1650 0.1579880056393957 0.5852011349501265
1660 0.1567014785549535 0.5804357281908432
1670 0.15589532569585438 0.5774496687986835
1680 0.15441010426522828 0.5719482811247454
1690 0.15371303502255151 0.5693662768118082
1700 0.1527317620502423 0.5657315574875962
1710 0.1518993831689325 0.5626483546578647
1720 0.15088961837628498 0.5589080991853147
1730 0.15041857671640207 0.557163320441785
1740 0.14913640616836518 0.5524140506673224
1750 0.148687250595499 0.5507503398688558
1760 0.1475160253006057 0.5464120208358384
1770 0.14717783516548447 0.5451593355443131
1780 0.14644730223028352 0.5424533788416642
1790 0.1458558209658354 0.5402624814640062
1800 0.14519619541307058 0.5378191717927572
1810 0.14519161353694465 0.5378022001302678
1820 0.1450033032226509 0.5371046825611236
1830 0.14494333947274962 0.5368825716840601
1840 0.14456750842745342 0.5354904612300625
1850 0.14453731946912307 0.5353786387369157
1860 0.14493971057936333 0.5368691299514445
1870 0.1448043236060897 0.5363676449805028
1880 0.14486393194316044 0.5365884393779327
1890 0.14498231239941267 0.5370269307499477
1900 0.14499824019801405 0.5370859286832468
1910 0.14525806195096405 0.5380483307598837
1920 0.1450821253347656 0.537396646430672
1930 0.1454062658461039 0.5385972907096523
1940 0.14507897888702825 0.5373849917181542
1950 0.14509286758633858 0.5374364366526383
1960 0.14467678808907114 0.5358952424775175
1970 0.14462857208186294 0.535716646247843
1980 0.14444483005335298 0.5350360500013944
1990 0.14393479514160512 0.5331468369056845
2000 0.14369917037442873 0.5322740625414792


==> img/case4/PDP2_s1.0_t0.85.txt <==
Time J Jn
0 198.89149963376505 1.0
1 181.17557500206678 0.9109266878457851
2 165.43843026356635 0.8318024177413387
3 151.01878060756653 0.7593023376345877
4 137.8532201778903 0.6931076513160721
5 126.05246741045492 0.6337750363518073
6 115.58650586339905 0.5811535740654468
7 105.15880105920976 0.5287244615926128
8 96.5399655913824 0.4853901034943636
9 89.25932703559768 0.4487840214386139
19 46.65396314061096 0.2345699199137151
29 34.13964984410537 0.1716496175400631
39 27.176500237688924 0.13663982768359234
49 22.158797288370934 0.11141148480037465
59 18.22721238917038 0.09164399897800365
69 15.386854964364822 0.07736305972199857
79 13.293907373376062 0.06683999767639745
89 11.827974750885824 0.059469483475491046
99 10.680778587230229 0.05370153378549414
109 9.843996356831683 0.049494304055016064
119 9.198921429506722 0.04625095314000567
129 8.742617236365222 0.04395671636275913
139 8.347283601140465 0.04196903143930732
149 7.962173401026613 0.040032748587486164
159 7.694583566733121 0.03868734250031689
169 7.495870613324231 0.03768824020698211
179 7.256734424175152 0.03648589526217843
189 7.168095044505696 0.036040228253620125
199 7.052115119347084 0.03545709661967813
209 6.92216195000351 0.03480370937294879
219 6.829096286521135 0.03433578759824377
229 6.7246726538169845 0.033810759465334954
239 6.647668777204277 0.03342359421818009
249 6.571507855224572 0.033040667234774834
259 6.480577078614405 0.032583479387241855
269 6.449467117893832 0.03242706264355066
279 6.386135064236068 0.03210863750333912
289 6.37698272818629 0.03206262077529076
299 6.343703796529385 0.03189529873428758
309 6.336553469983075 0.031859347843679
319 6.317167798033175 0.03176187926414897
329 6.3431816786147905 0.031892673594874604
339 6.319834218605127 0.03177528567204907
349 6.317936222761003 0.03176574280145068
359 6.318012839402388 0.03176612801973063
369 6.304904189111682 0.031700219470019636
379 6.339337133729964 0.03187334373466486
389 6.338248385738111 0.03186786965460685
399 6.390421691986235 0.03213019009738191
409 6.3751255302052785 0.032053283030920435
419 6.375875090776182 0.03205705172175077
429 6.325974624076273 0.03180615881384976
439 6.325748977142417 0.03180502429108598
449 6.349161615205 0.03192273992049043
459 6.3616890200695595 0.03198572604552658
469 6.418252061017014 0.03227011749036766
479 6.408078581662565 0.03221896658963443
489 6.386115641900652 0.032108539850420566
499 6.373703205342986 0.03204613177073631
509 25.158791866090596 0.12649505842339923
519 9.847636825950659 0.04951260784942497
529 7.141992299233738 0.03590898712305385
539 6.164023722731919 0.030991891227539804
549 5.623308507000134 0.028273247058596195
559 5.2256814939305976 0.026274031336447592
569 4.951638879984637 0.024896181531651625
579 4.730939131172579 0.023786532556112443
589 4.543145794833382 0.022842332644678342
599 4.405141134679078 0.022148463573308158
609 4.2742328250127954 0.021490274008106353
619 4.184112544706376 0.021037161228161683
629 4.056406704713109 0.02039507325442514
639 3.988675893908373 0.020054531748481173
649 3.8867086617083 0.01954185407051186
659 3.8210634617264003 0.019211798738319297
669 3.7597353547940764 0.018903449175641896
679 3.700112380092696 0.018603672790974028
689 3.654848955884882 0.01837609431581968
699 3.643349027252752 0.018318274204586642
709 3.6036856780874937 0.018118852161722602
719 3.587063308131358 0.018035277096992614
729 3.5628177997579344 0.017913373906468792
739 3.539756008300799 0.01779742228712055
749 3.5218623734197148 0.01770745547147467
759 3.496217761182651 0.01757851777285866
769 3.4756922017230973 0.01747531799057863
779 3.4393187820261115 0.01729243727539491
789 3.4297610649508568 0.017244382345481594
799 3.4173247247113068 0.017181854081264922
809 3.430522352536222 0.01724820999818051
819 3.4424759939870424 0.017308311317104808
829 3.4546990740395476 0.01736976733747276
839 3.452255098385526 0.017357479353026357
849 3.4737333111336697 0.01746546894930218
859 3.443310067767315 0.01731250492910838
869 3.4306849918312774 0.017249027726918817
879 3.4156085708815196 0.017173225488122695
889 3.3998131233505005 0.01709380807933396
899 3.3835556565992118 0.017012067699371896
909 3.381499267770652 0.017001728449920078
919 3.3564531327068075 0.01687579981491072
929 3.351941800668146 0.01685311743759963
939 3.350389877717905 0.016845314575470786
949 3.3564280125616133 0.01687567351416262
959 3.3661544886570454 0.016924576941978
969 3.3643024420815637 0.01691526509818934
979 3.3625250119477235 0.01690632841594242
989 3.3526203356097746 0.016856529021015098
999 3.33761066891103 0.016781062413712206
1009 17.44189994673574 0.08769555249396238
1019 4.943474622693001 0.024855132732147022
1029 3.318844712312542 0.01668670968052329
1039 2.72313935732128 0.013691582407169818
1049 2.404964783506097 0.01209184297938601
1059 2.1890900240380082 0.011006453408360619
1069 2.005710311382174 0.010084444609626103
1079 1.823741840420598 0.009169531346381323
1089 1.6938293920126866 0.008516348839099063
1099 1.584790098169463 0.007968113776042037
1109 1.5039710513919677 0.007561766360861831
1119 1.4339042587246493 0.007209479848887523
1129 1.3831168333859325 0.006954127430949925
1139 1.3357672195793515 0.006716059872035795
1149 1.3005892269269128 0.0065391896049946455
1159 1.2708615659128226 0.006389722880329036
1169 1.2536822290800154 0.006303347460240993
1179 1.233328404850952 0.006201011139852528
1189 1.2224019584459842 0.006146074420962643
1199 1.219820117866012 0.006133093270009855
1209 1.2215026039070163 0.006141552585989182
1219 1.2214330973014287 0.006141203116023319
1229 1.2261214100529285 0.0061647753288133714
1239 1.2404661070498095 0.006236898556921637
1249 1.255497383086461 0.006312473813100659
1259 1.2734185540991052 0.006402579076752669
1269 1.2987901974481537 0.006530144324115012
1279 1.3293971815796284 0.006684032168431303
1289 1.3632311985665757 0.006854145104626408
1299 1.4041674109295634 0.007059966934309259
1309 1.4491437557441533 0.007286102012466991
1319 1.499796169903746 0.0075407756121575915
1329 1.5516419588177206 0.007801449341348846
1339 1.6282512651497354 0.008186630741625286
1349 1.6782732500693842 0.008438134626968593
1359 1.6969666421542609 0.00853212251543692
1369 1.7059485322473658 0.008577282263890948
1379 1.7251944414996208 0.008674048135170987
1389 1.7604843002223198 0.00885148084993095
1399 1.795680067995113 0.009028440487912473
1409 1.82500280259244 0.009175871296425261
1419 1.85695339285527 0.009336514613619123
1429 1.9040154958402042 0.009573136606371924
1439 2.0222097586221333 0.010167401635292565
1449 2.196653716062044 0.011044482645597823
1459 2.2258192121839895 0.011191122879975111
1469 2.2326430204723513 0.011225432080222116
1479 2.2253956153106875 0.011188993091250696
1489 2.2216876653930195 0.011170350012363486
1499 2.1960422092288887 0.011041408070594462
1509 102.77284582855617 0.5167281961159733
1519 48.756718738916426 0.24514229531526538
1529 32.95500484817947 0.16569338010353474
1539 26.150620075237835 0.13148183870799446
1549 21.57622336804442 0.10848238063353366
1559 17.827423319520133 0.08963391272300326
1569 15.142427663804977 0.07613411177294127
1579 13.107575635723265 0.06590314648871018
1589 11.672791757587083 0.05868924403044441
1599 10.524993940883082 0.052918269308962936
1609 9.752111578010275 0.04903231961128366
1619 9.1543833106545 0.046027021403685954
1629 8.710566232026059 0.043795568176948366
1639 8.313186565470962 0.041797596080167844
1649 7.993103685999247 0.04018826194542046
1659 7.8182991831908515 0.03930936816096875
1669 7.661155273745978 0.038519269490416036
1679 7.464089706361983 0.03752845003484921
1689 7.30367657094541 0.036721914131042595
1699 7.242180364302939 0.036412719385386254
1709 7.1129219590793005 0.03576282532022181
1719 7.052369628554885 0.035458376258115515
1729 6.973840946171826 0.03506354449040468
1739 6.890101694886776 0.03464251467545911
1749 6.827739836932825 0.0343289675501733
1759 6.784372191658358 0.034110920799284884
1769 6.700631277047344 0.03368988262135766
1779 6.633059911732276 0.03335014278612341
1789 6.592402402178699 0.033145722237088164
1799 6.561918436035102 0.03299245291084883
1809 6.563945774890072 0.033002646100898196
1819 6.548303020236262 0.0329239964115821
1829 6.534404688822065 0.03285411745023991
1839 6.524519343681685 0.032804415250002175
1849 6.533151769426247 0.03284781793820383
1859 6.479339378030621 0.032577256393368
1869 6.480961078653107 0.032585410088349795
1879 6.428574022433977 0.03232201493915742
1889 6.412603036626424 0.03224171494726757
1899 6.358891565202288 0.03197166081462218
1909 6.347435255576157 0.031914060013948316
1919 6.331948582490054 0.031836195081989836
1929 6.319214293319924 0.031772168770188784
1939 6.312820257827918 0.03174002041038568
1949 6.343811855106663 0.03189584203843822
1959 6.342400992413511 0.031888748408515626
1969 6.324990550038743 0.03180121102050846
1979 6.357874947726465 0.03196654939720266
1989 6.388028122060252 0.032118155546230195
1999 6.39764444639157 0.03216650514562999


==> img/case4/PDP2_s1.0_t0.85_re.txt <==
time value rel_value
1 0.2699721449666364 1.0
2 0.26564512746119795 0.9839723557185013
3 0.26190051808753506 0.9701020011523824
4 0.25841761401746877 0.9572010254961838
5 0.2552787028886097 0.9455742292233795
6 0.25245783107604824 0.9351254778793842
7 0.24997655675360358 0.9259346247906283
8 0.24704554582581317 0.9150779087092242
9 0.24489607181607112 0.9071160724612377
10 0.2431764226997512 0.900746344515666
20 0.2283232620006418 0.8457289622559333
30 0.2172316016017512 0.8046445000042395
40 0.20487418397306156 0.7588715643177938
50 0.19368757868388123 0.7174354180421741
60 0.18321743590365966 0.6786531104025638
70 0.17596448888668983 0.6517875720416852
80 0.1686433445347922 0.6246694248980147
90 0.16411764840829332 0.6079058579490682
100 0.15917561708382305 0.5896001496876436
110 0.15628864379398888 0.5789065527975239
120 0.15313465661556264 0.5672239135429593
130 0.15125125936272993 0.5602476484432192
140 0.1488439199935901 0.5513306567682545
150 0.1477609073351317 0.5473190849129721
160 0.14604559392908933 0.5409654168104561
170 0.1451179473509463 0.5375293342536512
180 0.14337506490743937 0.5310735480697755
190 0.14200596434828563 0.5260022820718595
200 0.14049916881738914 0.5204209820785484
210 0.1387328950755434 0.5138785525176616
220 0.13706874216982914 0.5077143873000984
230 0.13564144956714175 0.502427572977592
240 0.13520020263167257 0.5007931564509399
250 0.13450974259257134 0.49823563319539604
260 0.13399802473788494 0.496340186334574
270 0.13364225649551434 0.495022390224851
280 0.13364442024054338 0.49503040492217953
290 0.13345239975228101 0.4943191445501656
300 0.13361803903440259 0.4949326866700093
310 0.13306609447103968 0.49288823662709425
320 0.13301398079410637 0.49269520309417275
330 0.13238163007000578 0.49035292172963146
340 0.13252661631530835 0.4908899632281923
350 0.13209074679959465 0.4892754651259249
360 0.13248101779635318 0.4907210623996983
370 0.1326082846066613 0.49119246958996177
380 0.13407799999568168 0.49663642155471727
390 0.13455343977878656 0.4983974913242064
400 0.1364518065245435 0.5054292047107543
410 0.13729512765298033 0.5085529385631524
420 0.13782896860180838 0.5105303312637736
430 0.13710179186317936 0.507836806201331
440 0.13680477612580405 0.5067366344135636
450 0.13596139948463615 0.5036126949372443
460 0.13643089636768993 0.5053517516947916
470 0.13633993706195238 0.5050148306181791
480 0.13646931767764744 0.5054940675250498
490 0.13641264525851365 0.5052841480196846
500 0.1367734936076737 0.506620761281044
510 0.1416147320563789 0.5245531240783373
520 0.12461608309105184 0.461588669106778
530 0.11787432660425234 0.4366166243514472
540 0.11312172303153004 0.41901257274342063
550 0.10917769412011759 0.4044035510908355
560 0.10659699387676787 0.3948444158560925
570 0.10392866166609187 0.38496068429183883
580 0.10260711991529851 0.3800655802026497
590 0.10110229822350898 0.37449159147882966
600 0.10033716436788606 0.3716574699967135
610 0.09925348262929828 0.3676434198111964
620 0.09875829229004617 0.36580919228630376
630 0.09765499967070623 0.36172250171503656
640 0.09716716859448182 0.35991553353213496
650 0.09591812320635058 0.3552889621935044
660 0.09582195495674922 0.35493274674167236
670 0.09515970518180167 0.3524797167261891
680 0.09502335942640021 0.35197468034394197
690 0.0946387008049386 0.3505498717900478
700 0.09480373660386533 0.3511611785563334
710 0.0942651657867793 0.34916626601766176
720 0.09422321491595063 0.34901087639095096
730 0.09389362679289832 0.34779005369054594
740 0.09398005258301816 0.34811018223614276
750 0.09322685151630178 0.3453202608284751
760 0.09320175498655825 0.34522730112795996
770 0.09270774628549208 0.34339745049234266
780 0.09224659074950275 0.3416892908003629
790 0.09190400528707243 0.34042032483917956
800 0.09201895925092159 0.3408461241891953
810 0.09181716199806574 0.34009864984186666
820 0.09219568962987533 0.34150074868379116
830 0.09206936430206976 0.3410328288255362
840 0.09207648468511295 0.3410592033355586
850 0.0920298719238328 0.3408865456664279
860 0.09251025486817761 0.34266592532948237
870 0.09217057431732908 0.3414077194101624
880 0.09219169148062481 0.3414859391957567
890 0.09169259245258489 0.339637233552063
900 0.0915472251297914 0.33909878050976316
910 0.0914995193114158 0.3389220740633203
920 0.0916271097570991 0.33939468002679507
930 0.09183602173401446 0.3401685079227848
940 0.09208244571523881 0.3410812835028536
950 0.09200568679673987 0.34079696187956754
960 0.09201914317149647 0.3408468054467928
970 0.09196195925317206 0.34063499130451724
980 0.09204614848911648 0.34094683546145726
990 0.09178062024205845 0.3399632960407854
1000 0.09161928571223017 0.33936569909296616
1010 0.10056461354801223 0.37249996128467316
1020 0.0721624237370329 0.267295812114064
1030 0.06170751591731384 0.22856993607595982
1040 0.05576497652598119 0.2065582600489125
1050 0.0520301129394558 0.19272400471495224
1060 0.04915315840734891 0.18206751816348807
1070 0.04614047302617161 0.17090827289561197
1080 0.042381068387302955 0.1569831153971106
1090 0.039208513444081466 0.1452316995478438
1100 0.03641177203842689 0.13487232930244233
1110 0.03412460997734105 0.12640048469281237
1120 0.032219995646702804 0.11934562971555678
1130 0.03074558080505089 0.113884270574842
1140 0.029456367463538 0.10910891368877432
1150 0.02859453857308765 0.10591662549712827
1160 0.02798390826090217 0.10365479840285177
1170 0.027557737238458828 0.10207622435219922
1180 0.027352570479939185 0.10131626906664559
1190 0.027480388531054625 0.10178971810017917
1200 0.027716366238101448 0.10266379978396172
1210 0.027996017096041895 0.10369965056766019
1220 0.028424559564310288 0.10528700865721921
1230 0.02910728474000847 0.10781588131473932
1240 0.02992636287545736 0.11084981704003466
1250 0.030734818710262037 0.11384440685190057
1260 0.03169047646810231 0.11738424522284945
1270 0.032816218242366066 0.12155408939104272
1280 0.03404221966611617 0.1260953039074574
1290 0.035292893498774375 0.13072790714440533
1300 0.0366139325245134 0.13562114909683815
1310 0.03795851594882038 0.14060160152267323
1320 0.03928409441304576 0.1455116579449356
1330 0.04061378925175165 0.15043696177163304
1340 0.04190190557060169 0.15520825519158649
1350 0.04330809661861528 0.16041690754417412
1360 0.04455194733467751 0.16502423737153812
1370 0.04596625189318365 0.17026294286347296
1380 0.04755114313829678 0.17613351608616226
1390 0.049079419135551944 0.18179438157079966
1400 0.05049594769633429 0.18704132495807912
1410 0.05182367473890537 0.19195933989897299
1420 0.05292118317130286 0.19602460534527716
1430 0.05406940102713575 0.20027770284900218
1440 0.05591341490274881 0.20710808853875898
1450 0.05704346602743848 0.21129389491085462
1460 0.05740483258092676 0.21263242764552967
1470 0.05619662847134481 0.20815713590855708
1480 0.055581790208858874 0.20587972220514736
1490 0.05505323718246376 0.20392191642314553
1500 0.05494146048745283 0.2035078859496508
1510 0.2439253923235774 0.9035205922956314
1520 0.22828429485807042 0.8455846246148178
1530 0.21906070020526885 0.8114196382457929
1540 0.2088534364080416 0.7736110569253434
1550 0.19911452757120082 0.7375373025828561
1560 0.18950103821728617 0.7019281127714306
1570 0.18185084600572998 0.6735911441093428
1580 0.17481544500836152 0.6475314148797295
1590 0.17002535951890646 0.629788527034589
1600 0.1651381938605761 0.6116860459103444
1610 0.1621553280654257 0.6006372549488953
1620 0.15844799962386172 0.5869049921555536
1630 0.1559127372901283 0.5775141628385264
1640 0.15290381301114075 0.5663688490160229
1650 0.15056817575077558 0.5577174481070373
1660 0.14833956159798084 0.5494624699756075
1670 0.14682086020189503 0.5438370696356077
1680 0.14507027771078784 0.5373527618144304
1690 0.14400526137414865 0.5334078498800128
1700 0.14338471678476647 0.5311092994519349
1710 0.14231474764705085 0.5271460419171702
1720 0.1419368696038053 0.5257463492070491
1730 0.14129230845696397 0.5233588393885047
1740 0.14059572968421757 0.5207786518182926
1750 0.1397220828024168 0.5175425887722005
1760 0.13905129799680271 0.5150579442704613
1770 0.13807319197178525 0.511434955590876
1780 0.1374942765722791 0.5092906032556466
1790 0.13665880890991708 0.5061959593157493
1800 0.13665746281642585 0.506190973269906
1810 0.13652820046784075 0.505712174434563
1820 0.13697803309084922 0.5073783930848762
1830 0.13644498019079565 0.5054039193845637
1840 0.1361201992137053 0.5042009027654585
1850 0.1358341329201533 0.5031412886575388
1860 0.13642571700919903 0.505332566906333
1870 0.13598056052149543 0.5036836690625995
1880 0.13622916752696723 0.5046045307518768
1890 0.13599110664088065 0.5037227327941061
1900 0.13598843520956957 0.5037128375832078
1910 0.1361405726417754 0.5042763676919331
1920 0.13621252000782555 0.5045428669119139
1930 0.13626480043884032 0.5047365181162676
1940 0.13616266141544578 0.5043581864057605
1950 0.13592711776227764 0.5034857124948048
1960 0.1355093809786404 0.5019383795887049
1970 0.13502747188731598 0.5001533469462299
1980 0.1351838651227333 0.5007326409153787
1990 0.1345367613911256 0.49833571314459824
2000 0.1344564072309244 0.49803807443742293


==> img/case4/PP_s1.0_t0.85.txt <==
Time J Jn
0 198.89149963376505 1.0
1 180.83865254415628 0.909232686550954
2 164.77848209730672 0.8284842861596731
3 150.16549226080107 0.75501211734696
4 136.84707136807387 0.6880488689564984
5 124.94150247599805 0.6281892524620857
6 114.41093365784275 0.5752429534118694
7 104.23821835584118 0.5240958942327019
8 95.64117220862632 0.48087108993968125
9 88.32795951599165 0.4441012294574532
19 46.45993854148048 0.23359439004196214
29 33.859546881819874 0.17024129711007352
39 27.16531740861415 0.13658360190674734
49 22.463698023265394 0.11294448513199212
59 18.761069471869313 0.09432816136645146
69 16.157233831061973 0.08123642217396716
79 14.148305264695622 0.07113579660643134
89 12.779123629900132 0.06425173350008101
99 11.585546886088842 0.05825058842344818
109 10.783914794534109 0.0542200889147671
119 10.051861426744992 0.05053942197255436
129 9.603707240503553 0.04828616234573943
139 9.10410048465525 0.045774206044096225
149 8.822877617057445 0.044360254879186496
159 8.545231621659173 0.042964287751835535
169 8.42273173405686 0.042348374614130394
179 8.191659781573629 0.04118657557843142
189 8.135888187897 0.04090616342517537
199 8.00477845145276 0.04024696111293144
209 7.949851974654122 0.039970798094905134
219 7.790290036477689 0.03916854189758023
229 7.782370293959698 0.039128722485827716
239 7.646018153952307 0.038443162065907976
249 7.594212361180362 0.03818268943199783
259 7.45788895753031 0.03749727349465976
269 7.4424045040493665 0.037419419722580734
279 7.342733907621474 0.036918289223733754
289 7.373607129859128 0.03707351567782809
299 7.269263036625166 0.03654888745879359
309 7.28695440957134 0.03663783732833931
319 7.218374551506418 0.03629302692572681
329 7.257399092658458 0.036489237126886225
339 7.2124761278051395 0.036263370436072195
349 7.214327333397266 0.036272678051508425
359 7.158508787445697 0.03599202982846043
369 7.170832741205517 0.036053993028408705
379 7.091729461107395 0.035656272259829945
389 7.11221307758448 0.03575926115837414
399 7.0358294274632005 0.035375214327504394
409 7.04012096762722 0.035396791620510494
419 6.978295880682856 0.03508594330844986
429 6.988716175417985 0.035138335164081276
439 6.93211645006469 0.034853759274928064
449 6.959061715116814 0.03498923648286174
459 6.907058027490546 0.03472776885995162
469 6.940938296152878 0.03489811434341733
479 6.893089745631004 0.03465753819707632
489 6.912978981343084 0.0347575386282094
499 6.847807265198684 0.03442986390976036
509 19.500547184538398 0.09804615692699953
519 9.427098012971962 0.047398194645476746
529 7.44636579688518 0.037439336575956106
539 6.612561295273133 0.033247078469664994
549 6.163172126349689 0.030987609514224766
559 5.828911696616933 0.029306992542920022
569 5.6100105132021465 0.028206386514920502
579 5.40407477805485 0.02717096903591058
589 5.27285754700463 0.026511226255088668
599 5.118448526820858 0.025734878243896142
609 5.016902214688495 0.02522431689602885
619 4.9137863701989755 0.02470586414827746
629 4.821286838541461 0.0242407888090707
639 4.7222392913340165 0.023742790918814812
649 4.6669765146460325 0.023464937029685596
659 4.585257693630295 0.023054065669339815
669 4.5376947145388575 0.02281492533815915
679 4.4549054830068116 0.02239867209614281
689 4.425915628915012 0.022252914966526007
699 4.374696098389489 0.021995389981195622
709 4.348828647375006 0.021865331878852815
719 4.289958530370779 0.021569340762527433
729 4.27568489017649 0.021497574798569338
739 4.224957705814892 0.021242525264250342
749 4.220633840346152 0.021220785443912614
759 4.175684797893568 0.02099478763839879
769 4.151170738855329 0.020871534210859764
779 4.11640826529902 0.020696753118554057
789 4.1142767764238535 0.020686036276059073
799 4.0842441829037055 0.020535036391320663
809 4.1031434251303995 0.020630059266916124
819 4.084719980712524 0.02053742863940414
829 4.108448157985789 0.020656730757981138
839 4.071949185160792 0.02047321877837313
849 4.103912184543859 0.02063392448697266
859 4.054784630228579 0.020386917679714723
869 4.058424647823923 0.02040521920392288
879 4.023353308782973 0.020228885177051292
889 4.024905865808822 0.02023669122722794
899 3.9979368324791587 0.020101094515556885
909 3.994343552464157 0.020083027981684806
919 3.9321215665940423 0.0197701841146282
929 3.942404413495887 0.019821884900839675
939 3.8976008592733353 0.019596618590790968
949 3.907952162228159 0.019648663564929555
959 3.8687562171921677 0.019451591567844883
969 3.8665428160612074 0.01944046288142522
979 3.822049008917083 0.019216753938478666
989 3.7963261779669546 0.019087422966579448
999 3.7566467969189494 0.018887920317541804
1009 13.28067432809949 0.06677346368524681
1019 5.164515899812555 0.02596649886657999
1029 3.7975361725910424 0.019093506658573903
1039 3.2127928775797576 0.0161534951644275
1049 2.8724555365853606 0.014442324291760305
1059 2.6178249644037876 0.013162075650413415
1069 2.4281402794375806 0.012208366289704242
1079 2.2637455102527344 0.011381811261019961
1089 2.1387789694866575 0.010753496119366407
1099 2.031924831375214 0.01021624772861968
1109 1.9448972958255335 0.00977868485785883
1119 1.8624736471434478 0.009364269717775625
1129 1.7877531718998392 0.008988585108925083
1139 1.7182255923595697 0.008639009688817657
1149 1.6658174720466352 0.008375508632163966
1159 1.6207986245250112 0.008149159856049748
1169 1.5778319493369726 0.007933129129411572
1179 1.5286306346435456 0.007685751464785255
1189 1.4868700574476066 0.007475784838394302
1199 1.4546254009468673 0.007313662995278261
1209 1.4252780997252052 0.007166108669046614
1219 1.391667127441627 0.006997117171946593
1229 1.3637600448170533 0.006856804073217078
1239 1.343083590122327 0.006752845609769423
1249 1.3195958678092938 0.006634752466742782
1259 1.2963310718932821 0.0065177801679826486
1269 1.2758876407734216 0.006414993316068391
1279 1.2593408321912407 0.006331798163874105
1289 1.2415798892431544 0.006242498505614245
1299 1.2275000078699945 0.006171706735231466
1309 1.2158519675698536 0.006113141938236173
1319 1.2054381241213834 0.006060782518815805
1329 1.1953427045481677 0.006010024092277692
1339 1.1875390919942326 0.005970788566534739
1349 1.1800085274019783 0.005932925889617319
1359 1.1670742833553587 0.005867894231298907
1369 1.1596402088190545 0.0058305166935459455
1379 1.1552267496932724 0.005808326408219982
1389 1.1467217390765647 0.005765564346330114
1399 1.1400569711107498 0.005732054779666444
1409 1.1368266366518307 0.005715813087764742
1419 1.1348164818500182 0.005705706296848519
1429 1.1326319005573353 0.0056947225127415785
1439 1.1328852698440552 0.005695996419807423
1449 1.1321542943391991 0.005692321172216641
1459 1.1324068124853057 0.005693590799860716
1469 1.137021586684303 0.00571679327059222
1479 1.1378791342620838 0.005721104905726753
1489 1.139297272029771 0.005728235113756248
1499 1.140121276328126 0.0057323780977443645
1509 101.13086966654609 0.5084725584188692
1519 47.36585529903898 0.23814921897747035
1529 31.90514068086174 0.1604148027422552
1539 25.502463926783914 0.12822299582306765
1549 21.34443410408971 0.10731697505118588
1559 17.95672793834929 0.09028403914402808
1569 15.57825296342257 0.07832538339802386
1579 13.755214649861784 0.06915938929109776
1589 12.530669315504724 0.06300253826120501
1599 11.44590027163483 0.057548463824301635
1609 10.732390687466417 0.05396103255910299
1619 10.064007920680218 0.05060049292811351
1629 9.653691766517788 0.04853747789268978
1639 9.179725908434659 0.046154440613792085
1649 8.938207865193855 0.044940120023492694
1659 8.651267630188475 0.043497422695885704
1669 8.564565853841755 0.04306149769905893
1679 8.360034211722112 0.04203313981299411
1689 8.297641838983917 0.041719439263432745
1699 8.180270523533373 0.04112931190421091
1709 8.185001499700608 0.04115309862297942
1719 8.071197497664281 0.040580907241015464
1729 8.061649254959717 0.04053289994697753
1739 7.925923037534099 0.03985048658252736
1749 7.942245586703834 0.039932554188230926
1759 7.833147776227722 0.03938402491132868
1769 7.8102393057372765 0.03926884416940342
1779 7.741247908299396 0.03892196460157413
1789 7.757279331442497 0.039002568464346646
1799 7.706005030137035 0.03874476809882133
1809 7.737637323183213 0.038903811059955544
1819 7.68660005696956 0.038647202475337136
1829 7.754849620131794 0.03899035219912075
1839 7.728350543554736 0.03885711836747961
1849 7.789250055314582 0.039163313010649306
1859 7.710500971271675 0.03876737309271458
1869 7.745183423773611 0.03894175184980475
1879 7.65647984470222 0.038495762055194484
1889 7.699492034014613 0.0387120216207948
1899 7.618576411356374 0.03830518863493449
1909 7.656397612734567 0.03849534860380111
1919 7.56634717904559 0.03804258700335668
1929 7.615627650823096 0.038290362659270834
1939 7.568690564031587 0.03805436923130665
1949 7.622955562654942 0.038327206425069475
1959 7.571535719407159 0.0380686742940208
1969 7.599943384531456 0.03821150425496235
1979 7.557766920583252 0.037999446605309815
1989 7.602852276146621 0.03822612977500982
1999 7.575531704545687 0.03808876557567882


==> img/case4/PP_s1.0_t0.85_re.txt <==
time value rel_value
1 0.2699721449666364 1.0
2 0.2654519246680947 0.9832567159878649
3 0.26148213998897823 0.9685522927607684
4 0.25780263207452836 0.9549230795880368
5 0.2544743833484094 0.9425949606017974
6 0.2514726435130987 0.9314762585754027
7 0.2488196419379524 0.9216493130011688
8 0.24577683463109126 0.9103784935348228
9 0.2434708733746829 0.9018370150919511
10 0.2415952573590648 0.8948895723628137
20 0.2258227903772913 0.8364670007166808
30 0.21467279232502315 0.7951664507890351
40 0.20334637147491766 0.7532124156736523
50 0.19335734297871843 0.7162121966420418
60 0.18468162266979463 0.6840765838735617
70 0.17870641816046876 0.661943913445417
80 0.17302713068260964 0.6409073451040388
90 0.1696654365019208 0.6284553412830363
100 0.1663205000785939 0.6160654096338274
110 0.1645477499459863 0.6094989909656101
120 0.16281511886326325 0.6030811767020786
130 0.1620407994734948 0.6002130312129796
140 0.16071676908722132 0.5953087090043417
150 0.1604576582880142 0.5943489403613984
160 0.15939291952691445 0.5904050565906067
170 0.1591211550610783 0.589398417680249
180 0.15785077970223646 0.5846928382990916
190 0.1571107959848654 0.5819518750880074
200 0.15600777935694599 0.5778662068126535
210 0.15482699986746626 0.5734924982227334
220 0.15332036996189052 0.567911811719828
230 0.15233530721384517 0.564263054740966
240 0.15128148560766377 0.5603596090491461
250 0.15026412949442414 0.5565912346734662
260 0.14902479120930745 0.5520006192776821
270 0.14858965281816658 0.5503888293235938
280 0.14788762769334726 0.547788467997776
290 0.14773457012617322 0.547221529630142
300 0.14700531248642915 0.5445202967313398
310 0.14672354137670665 0.5434765923530332
320 0.14633061456416863 0.5420211577096311
330 0.14599595184541617 0.5407815382711375
340 0.14591477974575232 0.5404808698459788
350 0.14560975842602492 0.5393510446939613
360 0.14550096821403097 0.5389480764099281
370 0.14571112208844403 0.5397265044008568
380 0.1459171954742614 0.5404898179117482
390 0.14612022900226315 0.541241871528342
400 0.1463862902667917 0.5422273852914802
410 0.14666280826421563 0.5432516316908933
420 0.14671893168753913 0.5434595176686502
430 0.14666210624118128 0.5432490313373108
440 0.1467836604647153 0.5436992786157812
450 0.14656648430204794 0.5428948394663489
460 0.14673588549641092 0.5435223160320661
470 0.14636659723650108 0.5421544406167877
480 0.1458200086528069 0.5401298295823355
490 0.1456959298403547 0.5396702310097956
500 0.1451430031321904 0.5376221430182265
510 0.1425936388085326 0.5281790787199715
520 0.12881694650474673 0.4771490278030948
530 0.12377676058036563 0.4584797464777789
540 0.12048276779743193 0.44627851444570843
550 0.11802848503164129 0.43718764039981767
560 0.11633842048752831 0.4309274962493097
570 0.11461942410556462 0.42456018608782575
580 0.1134025826206859 0.4200529007713013
590 0.11230659577503244 0.4159932714129136
600 0.11127788671708201 0.4121828447554614
610 0.11039620947548714 0.4089170365673469
620 0.10959184854620868 0.4059376146370664
630 0.1089073683617131 0.40340224127630664
640 0.10837056758405454 0.4014138851156187
650 0.1076923290613775 0.39890163140603374
660 0.1076150885379779 0.3986155258768535
670 0.10727901122961293 0.39737066667700344
680 0.106826900919172 0.3956960112769184
690 0.10659129143699747 0.3948232935296721
700 0.10627000876755119 0.39363323494238345
710 0.10582465237139026 0.39198359662056337
720 0.1055980332121385 0.39114417980117344
730 0.1053172412145367 0.39010410213821123
740 0.10519066250957772 0.3896352437492296
750 0.10467346468927141 0.3877194986253383
760 0.10469000088441507 0.38778075011165625
770 0.10443717837146582 0.3868442738208134
780 0.10426415599737279 0.3862033840945255
790 0.10418507450937073 0.385910459474425
800 0.10403307182016709 0.38534742846534653
810 0.10400075274125334 0.3852277158227043
820 0.10392230878775166 0.3849371526851207
830 0.10391239097271733 0.384900416246865
840 0.10386347298332511 0.384719219814921
850 0.10387999815768455 0.38478043047930816
860 0.10447014058830656 0.38696636870154566
870 0.10447081297491197 0.38696885927925134
880 0.10466128589674165 0.3876743873323518
890 0.10459403707013532 0.38742529190580466
900 0.10470315216896156 0.38782946359855364
910 0.10483640897330107 0.3883230582409045
920 0.10465829147708663 0.38766329574490166
930 0.10506917832533098 0.3891852559022917
940 0.10508510683477036 0.38924425646859584
950 0.10510871647283983 0.389331708594712
960 0.10493091316332621 0.3886731098732195
970 0.10494191187749911 0.3887138500546714
980 0.10467445182690946 0.38772315506788785
990 0.10432341553766825 0.38642288651875806
1000 0.10393423911379317 0.38498134363690567
1010 0.09792151260774411 0.36270968851192187
1020 0.07554110739901782 0.2798107464322044
1030 0.06749697562421553 0.2500145918111549
1040 0.06250445728339649 0.23152187530725027
1050 0.058824875423999425 0.21789238823608673
1060 0.05562316418826556 0.20603297497650938
1070 0.05293087464779477 0.19606050340614234
1080 0.05047270204852474 0.1869552210831315
1090 0.048320354717511546 0.17898274180650398
1100 0.04631714259781847 0.17156267215472326
1110 0.04451923386367111 0.16490306386672918
1120 0.042821683655270684 0.15861519217311348
1130 0.041274249779408086 0.15288336426155677
1140 0.03980618684423392 0.14744553312769818
1150 0.03845379215044697 0.14243614708917154
1160 0.03716052676006071 0.1376457810662395
1170 0.03594779481149323 0.1331537178249842
1180 0.03478109989643228 0.12883217970776423
1190 0.03367911421339109 0.12475033014073808
1200 0.03261955237257119 0.12082562212706192
1210 0.03162375695043141 0.1171371104020362
1220 0.030669844148531085 0.11360373549768
1230 0.029778684203201344 0.11030280256091399
1240 0.02892740195771032 0.10714958004754607
1250 0.028118088141289185 0.10415181219812164
1260 0.027339286088028176 0.10126706253864379
1270 0.02659556558946562 0.09851225796925213
1280 0.025876509933177763 0.09584881409293401
1290 0.025193032572925902 0.09331715527925778
1300 0.024540832753349374 0.09090135116118062
1310 0.02392412759785019 0.08861702232579131
1320 0.023340901153854315 0.0864567015117016
1330 0.022785584450511764 0.08439976077282953
1340 0.022265631997994802 0.08247381225476585
1350 0.021774822227138974 0.08065581073125133
1360 0.02130511066172487 0.07891595877181252
1370 0.02086723855417406 0.07729404289747324
1380 0.020454048266452966 0.07576355060252868
1390 0.02006056628398036 0.07430605956203176
1400 0.019691556609884902 0.07293921605252429
1410 0.01935442241837504 0.07169044206678023
1420 0.01903797980057253 0.07051831144626151
1430 0.018747438497744864 0.0694421215198394
1440 0.01848289255868654 0.06846222065232206
1450 0.018238484676390075 0.06755691287574878
1460 0.01800952758487213 0.06670883615455134
1470 0.017809038490714243 0.06596620733933536
1480 0.01762268930065448 0.06527595394270147
1490 0.017452773401014927 0.06464657086445628
1500 0.017302081733197028 0.06408839599113178
1510 0.2379333958960627 0.8813257231610575
1520 0.22185011285964332 0.8217518621673355
1530 0.21277795394287055 0.7881478067641607
1540 0.20320828268970637 0.7527009229593637
1550 0.19436038959695337 0.7199275674198637
1560 0.18623234808787711 0.6898206039400546
1570 0.18006401174635828 0.6669725566265767
1580 0.17483771417849633 0.6476139017975467
1590 0.17134410212254528 0.6346732628424323
1600 0.1680071802725014 0.6223130178606537
1610 0.1662510134384559 0.6158080251538598
1620 0.1641827523580616 0.608147008567686
1630 0.16301374945726374 0.6038169214731737
1640 0.1615643916425463 0.5984483757111783
1650 0.16052632226523994 0.5946032776273198
1660 0.159285323973284 0.5900065134237042
1670 0.1585033465107353 0.5871100017756402
1680 0.15703550491591695 0.58167299050546
1690 0.1563390894449571 0.5790934078190835
1700 0.15534230063089502 0.5754012164851025
1710 0.1545028146420962 0.5722916883191409
1720 0.15348792288144134 0.5685324421169807
1730 0.1530078980798901 0.5667543890455775
1740 0.15172457703259837 0.5620008577231134
1750 0.15127910571039738 0.5603507937053754
1760 0.15008731315863943 0.5559362917873897
1770 0.14971979804552618 0.5545749842600569
1780 0.14894426510911496 0.5517023436900194
1790 0.14829850497299585 0.549310392712266
1800 0.14755668316180637 0.546562621043892
1810 0.14744125532157312 0.5461350664150709
1820 0.14712751429565674 0.5449729427228094
1830 0.1469414910015195 0.5442838964726482
1840 0.14643188879870195 0.5423962861679609
1850 0.1462621252655327 0.5417674674682013
1860 0.14648295847225284 0.5425854526227343
1870 0.14617697544686375 0.5414520652303909
1880 0.14606797373672548 0.5410483135390757
1890 0.1460570739442694 0.5410079397721546
1900 0.14593553212551552 0.5405577384420547
1910 0.14609035948527588 0.5411312322733516
1920 0.14583828949011515 0.5401975433729953
1930 0.1460936011001517 0.5411432394931195
1940 0.14571914330438346 0.5397562156732565
1950 0.14568648953505747 0.5396352633085967
1960 0.1452368935794566 0.5379699212946774
1970 0.1451643526247439 0.5377012233713353
1980 0.14498480766836716 0.5370361734403548
1990 0.1445044044740697 0.5352567187697375
2000 0.1443474017228367 0.5346751671016852

